WIYN Open Cluster Study. XXIV. Stellar Radial-Velocity Measurements in NGC 6819

We present the current results from our ongoing radial-velocity survey of the intermediate-age (2.4 Gyr) open cluster NGC 6819. Using both newly observed and other available photometry and astrometry we define a primary target sample of 1454 stars that includes main-sequence, subgiant, giant, and blue straggler stars, spanning a magnitude range of 11<=V<=16.5 and an approximate mass range of 1.1 to 1.6 Msun. Our sample covers a 23 arcminute (13 pc) square field of view centered on the cluster. We have measured 6571 radial velocities for an unbiased sample of 1207 stars in the direction of the open cluster NGC 6819, with a single-measurement precision of 0.4 km/s for most narrow-lined stars. We use our radial-velocity data to calculate membership probabilities for stars with >= 3 measurements, providing the first comprehensive membership study of the cluster core that includes stars from the giant branch through the upper main sequence. We identify 480 cluster members. Additionally, we identify velocity-variable systems, all of which are likely hard binaries that dynamically power the cluster. Using our single cluster members, we find a cluster average radial velocity of 2.34 +/- 0.05 km/s . We use our kinematic cluster members to construct a cleaned color- magnitude diagram from which we identify rich giant, subgiant, and blue straggler populations and a well-defined red clump. The cluster displays a morphology near the cluster turnoff clearly indicative of core convective overshoot. Finally, we discuss a few stars of note, one of which is a short-period red-clump binary that we suggest may be the product of a dynamical encounter.

==> tab1.txt <==
WOCS ID	Phot98 V	Phot98 B-V	Phot98 V-R	Phot98 V-I	Phot03 V	Phot03 B-V	RV98 V	RV98 B-V	K01 V	K01 B-V	2MASS J	2MASS J-K	Auner ID	Sanders ID
001001	99.9	99.9	99.9	99.9	 12.692	  1.229	 12.669	  1.245	99.9	99.9	 10.212	  0.929	   974 	   115 
002001	 13.357	  1.248	  0.622	  1.250	 13.399	  1.223	 13.378	  1.238	99.9	99.9	 10.341	  0.722	   435 	000
003001	 13.622	  1.194	  0.591	  1.194	 13.664	  1.143	 13.644	  1.164	99.9	99.9	 11.564	  0.673	   395 	   116 
004001	 13.936	  1.203	  0.612	  1.208	 13.994	  1.177	 13.971	  1.191	 14.001	  1.170	 11.847	  0.683	   428 	   100 
011001	 15.701	  0.618	  0.316	  0.719	 15.746	  0.591	 15.720	  0.609	 15.763	  0.600	 14.436	  0.315	   396 	000
013001	 15.853	  0.679	  0.392	  0.797	 15.886	  0.689	 15.873	  0.684	99.9	99.9	 14.501	  0.482	   432 	000
015001	 15.933	  0.621	  0.334	  0.713	 15.992	  0.607	 15.883	  0.619	 15.969	  0.600	 14.603	  0.378	   429 	000
001002	99.9	99.9	99.9	99.9	 11.733	  1.615	 11.837	  1.489	99.9	99.9	  8.819	  0.996	   550 	   110 
002002	99.9	99.9	99.9	99.9	 12.662	  0.379	 12.645	  0.361	99.9	99.9	 11.794	  0.180	   976 	   105 
003002	99.9	99.9	99.9	99.9	 12.760	  1.111	 12.763	  1.130	99.9	99.9	 10.660	  0.736	   390 	   126 
004002	99.9	99.9	99.9	99.9	 12.854	  1.211	 12.831	  1.228	99.9	99.9	 10.684	  0.721	   438 	   124 
005002	99.9	99.9	99.9	99.9	 12.886	  1.144	 12.870	  1.150	99.9	99.9	 10.790	  0.635	   978 	    97 
006002	 12.897	  1.108	  0.516	  1.081	 12.977	  1.067	 12.956	  1.075	99.9	99.9	 11.022	  0.595	   979 	   106 
007002	 12.924	  0.399	  0.160	  0.375	 13.012	  0.386	 12.991	  0.369	99.9	99.9	99.9	99.9	   982 	   107 
008002	 12.998	  1.094	  0.596	  1.139	 13.020	  1.096	 13.017	  1.109	99.9	99.9	 10.986	  0.644	   386 	   131 
009002	 12.994	  1.141	  0.588	  1.161	 13.026	  1.113	 13.013	  1.135	99.9	99.9	 10.967	  0.669	   391 	   118 
010002	 13.045	  1.170	  0.597	  1.192	 13.077	  1.156	 13.070	  1.176	99.9	99.9	 10.969	  0.701	   333 	    89 
011002	99.9	99.9	99.9	99.9	 13.129	  1.172	 13.120	  1.185	99.9	99.9	 10.992	  0.669	   398 	    96 
012002	 13.186	  1.271	  0.647	  1.293	 13.214	  1.253	 13.168	  1.230	99.9	99.9	 10.941	  0.742	   389 	   130 
013002	 13.878	  1.159	  0.610	  1.195	 13.916	  1.151	 13.897	  1.158	99.9	99.9	 11.798	  0.669	   424 	    86 
014002	99.9	99.9	99.9	99.9	99.9	99.9	 14.408	  0.593	 14.578	  0.557	 13.201	  0.278	   336 	   102 
015002	99.9	99.9	99.9	99.9	 14.442	  0.753	 14.424	  0.638	99.9	99.9	 13.146	  0.270	   474 	000
016002	 14.532	  0.669	  0.396	  0.805	 14.566	  0.670	 14.529	  0.692	 14.529	  0.667	99.9	99.9	   551 	000
017002	 14.517	  0.586	  0.357	  0.718	 14.541	  0.594	 14.516	  0.602	 14.552	  0.595	 13.296	  0.262	000	   120 
018002	 14.553	  0.753	  0.421	  0.866	 14.593	  0.757	 14.566	  0.762	 14.600	  0.755	 13.093	  0.352	   547 	000
019002	 14.689	  0.656	  0.374	  0.778	 14.735	  0.660	 14.706	  0.654	 14.745	  0.668	 13.320	  0.355	   397 	000
020002	 14.730	  0.580	  0.348	  0.703	 14.748	  0.572	 14.636	  0.607	 14.749	  0.564	 13.330	  0.301	  3453 	000
021002	 14.738	  0.669	  0.377	  0.777	 14.771	  0.663	 14.756	  0.676	 14.785	  0.680	 13.378	  0.358	   399 	000
022002	 14.855	  0.598	  0.315	  0.703	 14.906	  0.585	 14.877	  0.590	 14.908	  0.585	 13.698	  0.308	   437 	000
023002	 14.866	  0.661	  0.353	  0.775	 14.908	  0.641	 14.890	  0.651	 14.910	  0.643	 13.601	  1.041	  3452 	000
024002	 14.884	  0.610	  0.336	  0.705	 14.940	  0.591	 14.898	  0.592	 14.938	  0.603	 13.573	  0.275	   478 	000
025002	 14.961	  0.642	  0.374	  0.760	 14.992	  0.621	 14.976	  0.637	 15.015	  0.649	 13.728	  0.349	   343 	000
026002	 14.950	  0.644	  0.364	  0.759	 14.998	  0.634	 14.985	  0.622	 15.017	  0.625	 13.691	  0.387	   427 	000
027002	 14.942	  0.647	  0.366	  0.726	 15.001	  0.624	 14.945	  0.629	 15.088	  0.556	 13.589	  0.310	   476 	000
028002	 14.997	  0.648	  0.373	  0.750	 15.031	  0.649	 14.990	  0.659	99.9	99.9	 13.282	  0.230	000	000
029002	 14.988	  0.628	  0.345	  0.735	 15.042	  0.606	 15.018	  0.617	 15.045	  0.637	 13.778	  0.288	   400 	000
030002	 15.122	  0.970	  0.556	  1.063	 15.143	  0.975	99.9	99.9	 15.145	  0.950	 13.126	  0.506	  3451 	000
033002	 15.309	  0.626	  0.354	  0.743	99.9	99.9	 15.234	  0.648	99.9	99.9	 13.861	  0.307	   344 	000
035002	 15.356	  0.625	  0.358	  0.724	 15.388	  0.616	 15.357	  0.633	 15.370	  0.643	 14.146	  0.070	   392 	000
042002	 15.832	  0.673	  0.361	  0.769	 15.873	  0.647	 15.858	  0.650	99.9	99.9	 14.563	  0.200	   346 	000
049002	 16.222	  0.659	  0.374	  0.757	 16.247	  0.631	 16.244	  0.641	 16.261	  0.655	 14.861	  0.009	   337 	000
050002	 16.268	  0.641	  0.368	  0.745	 16.294	  0.641	 16.290	  0.636	 16.313	  0.641	 15.006	  0.424	   335 	000
001003	99.9	99.9	99.9	99.9	 11.445	  1.740	 11.426	  1.690	99.9	99.9	  6.758	  1.220	000	   108 
002003	99.9	99.9	99.9	99.9	 11.647	  1.137	 11.643	  1.140	99.9	99.9	  9.645	  0.646	   966 	    78 
003003	99.9	99.9	99.9	99.9	 11.662	  1.292	 11.656	  1.301	99.9	99.9	  9.393	  0.740	   967 	    79 
004003	99.9	99.9	99.9	99.9	 11.945	  1.432	 14.174	  1.396	99.9	99.9	  9.263	  0.898	   973 	    94 
005003	99.9	99.9	99.9	99.9	 12.043	  1.473	 12.027	  1.498	99.9	99.9	  9.400	  0.901	   972 	   134 
006003	 13.097	  1.192	  0.630	  1.196	 13.128	  1.179	 13.126	  1.196	99.9	99.9	 10.991	  0.680	   330 	    85 
007003	 13.083	  1.311	  0.627	  1.266	 13.153	  1.264	 13.133	  1.274	99.9	99.9	 10.883	  0.738	   472 	   119 
008003	 13.265	  1.249	  0.650	  1.251	 13.301	  1.224	 13.284	  1.240	99.9	99.9	 11.079	  0.721	   425 	    87 
009003	 13.750	  0.535	  0.319	  0.639	 13.794	  0.540	 13.771	  0.534	99.9	99.9	 12.458	  0.842	   609 	   109 
011003	 14.470	  1.116	  0.636	  1.220	 14.490	  1.121	 14.483	  1.141	 14.497	  1.133	 12.358	  0.706	   281 	000
012003	 14.596	  0.733	  0.424	  0.834	 14.636	  0.728	 14.558	  0.738	 14.601	  0.747	 13.083	  0.320	   607 	000
013003	 14.602	  0.587	  0.341	  0.711	 14.647	  0.583	 14.616	  0.595	 14.654	  0.602	 13.391	  0.265	   423 	000
014003	 14.814	  0.435	  0.203	  0.440	 14.855	  0.423	 14.833	  0.423	 14.863	  0.420	 13.959	99.9	   543 	000
015003	 14.888	  0.635	  0.357	  0.737	 14.920	  0.624	 14.887	  0.632	 14.927	  0.641	 13.536	  0.352	   329 	000
016003	 14.885	  0.628	  0.341	  0.745	 14.936	  0.627	 14.926	  0.619	99.9	99.9	 13.181	  0.240	   327 	000
017003	 14.976	  0.633	  0.323	  0.727	 15.017	  0.626	 14.970	  0.623	 15.030	  0.607	 13.713	  0.304	   554 	000
019003	 15.042	  0.719	  0.411	  0.791	 15.054	  0.748	 15.048	  0.757	 15.076	  0.732	 13.656	  0.343	000	000
020003	 15.039	  0.610	  0.373	  0.736	 15.063	  0.611	 15.035	  0.614	 15.079	  0.608	 13.797	  0.378	   384 	000
021003	 15.094	  0.602	  0.323	  0.706	 15.142	  0.589	 15.105	  0.598	 15.148	  0.593	 13.863	  0.388	   470 	000
022003	99.9	99.9	  0.358	  0.780	 15.189	  0.607	 14.994	  0.518	99.9	99.9	 13.444	  0.250	   537 	000
025003	 15.279	  0.577	  0.320	  0.676	 15.316	  0.576	 15.292	  0.571	 15.318	  0.578	 14.152	  0.267	   471 	000
026003	 15.282	  0.581	  0.326	  0.667	 15.320	  0.578	 15.289	  0.577	 15.307	  0.587	 14.118	  0.275	   557 	000
027003	99.9	99.9	99.9	99.9	99.9	99.9	 14.354	  0.634	 14.691	  0.507	 13.125	  0.328	   385 	000
044003	 16.036	  0.665	  0.370	  0.761	 15.997	  0.792	 15.923	  0.702	 16.045	  0.652	 14.406	  0.369	   544 	000
055003	 16.333	  0.692	  0.384	  0.820	 16.351	  0.681	 16.354	  0.685	 16.378	  0.688	 14.926	  0.451	   282 	000
059003	 16.377	  0.686	  0.362	  0.800	 16.426	  0.659	 16.411	  0.667	 16.432	  0.670	 15.035	  0.300	   535 	000
001004	99.9	99.9	99.9	99.9	 12.266	  1.372	 12.243	  1.382	99.9	99.9	  9.851	  0.808	   975 	   141 
002004	99.9	99.9	99.9	99.9	 12.663	  1.316	 12.650	  1.323	99.9	99.9	 10.323	  0.772	   977 	   145 
003004	 13.214	  1.238	  0.641	  1.240	 13.253	  1.212	 13.245	  1.227	99.9	99.9	 11.062	  0.704	   616 	    98 
004004	 13.953	  0.501	  0.261	  0.572	 13.990	  0.506	 13.969	  0.494	 14.011	  0.483	 12.933	  0.150	   600 	   129 
005004	 14.196	  1.119	  0.572	  1.148	 14.233	  1.101	 14.234	  1.124	 14.243	  1.104	 12.218	  0.645	   227 	    77 
006004	 14.358	  0.644	  0.366	  0.754	 14.389	  0.629	 14.380	  0.651	 14.404	  0.649	 13.073	  0.277	   285 	    88 
007004	 14.462	  0.617	  0.351	  0.758	 14.490	  0.622	 14.475	  0.604	 14.502	  0.625	 13.054	  0.229	   619 	000
008004	 14.527	  0.708	  0.450	  0.866	 14.515	  0.719	 14.463	  0.752	 14.525	  0.737	 13.004	  0.452	   563 	000
009004	 14.770	  0.660	  0.375	  0.769	 14.797	  0.660	 14.796	  0.657	 14.814	  0.669	 13.484	  0.313	   406 	000
010004	 14.808	  0.666	  0.397	  0.796	 14.823	  0.668	 14.821	  0.683	 14.841	  0.676	 13.482	  0.389	   533 	000
011004	 14.832	  0.896	  0.508	  1.010	 14.864	  0.902	 14.843	  0.913	 14.868	  0.896	 13.078	  0.501	   606 	000
012004	 14.831	  0.666	  0.379	  0.804	 14.872	  0.679	 14.851	  0.674	 14.884	  0.668	 13.246	  0.269	   605 	000
013004	 14.836	  0.659	  0.380	  0.758	 14.895	  0.628	 14.863	  0.661	 14.891	  0.659	 13.506	  0.317	   486 	000
014004	 14.895	  0.664	  0.379	  0.764	 14.919	  0.663	 14.897	  0.665	 14.935	  0.656	 13.539	  0.290	   383 	000
015004	 14.951	  0.659	  0.352	  0.764	 14.977	  0.660	 14.964	  0.652	 14.990	  0.650	 13.673	  0.356	   562 	000
016004	 15.008	  0.661	  0.398	  0.794	 15.035	  0.671	 14.989	  0.678	99.9	99.9	99.9	99.9	   610 	000
017004	 15.000	  0.616	  0.340	  0.723	 15.035	  0.600	 15.021	  0.613	 15.047	  0.596	 13.818	  0.286	   273 	000
018004	 15.049	  0.629	  0.351	  0.752	 15.069	  0.628	 14.974	  0.732	99.9	99.9	 13.293	  0.320	   235 	000
019004	 15.065	  0.647	  0.349	  0.745	 15.091	  0.630	 15.083	  0.650	 15.116	  0.630	 13.799	  0.280	   236 	000
023004	 15.137	  0.647	  0.357	  0.757	 15.175	  0.637	 15.165	  0.649	 15.187	  0.647	 13.867	  0.268	   621 	000
025004	 15.174	  0.624	  0.334	  0.764	 15.192	  0.614	 15.183	  0.631	 15.218	  0.608	 13.881	  0.334	   270 	000
026004	 15.176	  0.638	  0.341	  0.750	 15.221	  0.643	 15.195	  0.632	 15.233	  0.620	 13.903	  0.292	   597 	000
027004	 15.203	  0.657	  0.372	  0.759	 15.239	  0.660	 15.215	  0.641	 15.249	  0.644	 13.914	  0.324	   561 	000
029004	 15.300	  0.624	  0.363	  0.728	 15.319	  0.622	 15.295	  0.653	 15.306	  0.628	99.9	99.9	000	000
030004	 15.287	  0.583	  0.339	  0.682	 15.320	  0.582	 15.306	  0.577	 15.343	  0.579	 14.130	  0.307	   404 	000
036004	 15.465	  0.594	  0.340	  0.704	 15.479	  0.605	 15.478	  0.598	 15.490	  0.598	 14.198	  0.371	   356 	000
038004	 15.490	  0.587	  0.328	  0.700	 15.509	  0.583	 15.497	  0.594	 15.517	  0.589	 14.279	  0.214	   267 	000
039004	 15.470	  0.589	  0.293	  0.681	 15.514	  0.574	 15.511	  0.570	 15.528	  0.573	 14.349	  0.271	   322 	000
045004	 15.553	  0.572	  0.335	  0.697	 15.567	  0.579	 15.550	  0.575	 15.572	  0.576	 14.396	  0.304	   353 	000
048004	 15.598	  0.602	  0.343	  0.728	 15.618	  0.609	 15.608	  0.618	 15.636	  0.613	 14.394	  0.310	   623 	000
049004	 15.609	  0.661	  0.349	  0.776	 15.642	  0.645	 15.637	  0.655	 15.652	  0.649	 14.337	  0.298	   241 	000
052004	 15.690	  0.769	  0.443	  0.913	 15.715	  0.742	 15.669	  0.742	 15.645	  0.844	 14.141	  0.377	   355 	000
054004	 15.872	  0.599	  0.353	  0.715	 15.883	  0.599	 15.883	  0.603	 15.910	  0.611	 14.637	  0.335	   238 	000
064004	 16.033	  0.639	  0.357	  0.759	 16.071	  0.627	 16.067	  0.640	 16.090	  0.635	 14.764	  0.131	   532 	000
066004	 16.098	  0.635	  0.366	  0.766	 16.112	  0.628	 16.110	  0.631	 16.138	  0.617	 14.871	  0.326	   240 	000
075004	 16.362	  0.699	  0.373	  0.809	 16.404	  0.665	 16.413	  0.652	 16.379	  0.668	99.9	99.9	000	000
076004	 16.390	  0.721	  0.410	  0.854	 16.404	  0.724	 16.400	  0.728	 16.429	  0.710	 14.911	  0.308	   354 	000
078004	 16.396	  0.684	  0.352	  0.774	 16.432	  0.683	99.9	99.9	99.9	99.9	 14.726	  0.383	   567 	000
080004	 16.431	  0.672	  0.363	  0.780	 16.446	  0.664	 16.432	  0.660	 16.476	  0.650	 15.101	  0.268	   442 	000
081004	 16.480	  0.676	  0.361	  0.797	 16.497	  0.683	 16.493	  0.662	 16.521	  0.669	99.9	99.9	   352 	000
001005	99.9	99.9	99.9	99.9	 11.584	  1.666	 11.570	  1.702	99.9	99.9	  7.878	  1.127	   970 	    83 
002005	 12.996	  0.344	  0.122	  0.339	 13.040	  0.324	 13.011	  0.317	99.9	99.9	 12.151	  0.123	   981 	    82 
003005	 13.078	  1.230	  0.652	  1.248	 13.079	  1.229	 13.065	  1.238	99.9	99.9	 10.922	  0.715	   984 	   148 
004005	 13.072	  1.210	  0.617	  1.241	 13.082	  1.194	 13.078	  1.214	99.9	99.9	 10.939	  0.689	   988 	   128 
005005	 13.097	  1.209	  0.602	  1.222	 13.120	  1.191	 13.122	  1.218	99.9	99.9	 10.990	  0.678	   987 	    74 
006005	 13.701	  1.287	  0.690	  1.362	 13.751	  1.266	 13.744	  1.276	99.9	99.9	 11.353	  0.809	   525 	    71 
007005	 14.057	  1.135	  0.607	  1.177	 14.081	  1.133	 14.073	  1.134	99.9	99.9	 12.008	  0.668	   490 	    65 
008005	 14.091	  1.045	  0.573	  1.117	 14.102	  1.050	 14.101	  1.058	 14.161	  1.018	 12.157	  0.569	   684 	000
009005	 14.098	  0.522	  0.272	  0.610	 14.117	  0.504	 14.106	  0.510	 14.144	  0.494	 13.075	  0.275	   996 	   146 
010005	 14.225	  0.437	  0.203	  0.457	 14.269	  0.419	 14.264	  0.416	 14.280	  0.419	 13.061	99.9	   522 	    68 
011005	 14.512	  0.688	  0.395	  0.815	 14.546	  0.679	 14.528	  0.690	 14.581	  0.684	 13.167	  0.391	   682 	000
012005	 14.664	  1.300	  0.703	  1.323	 14.666	  1.308	 14.641	  1.331	 14.677	  1.309	 12.335	  0.738	   685 	   114 
013005	 14.682	  0.397	  0.164	  0.357	 14.684	  0.392	 14.674	  0.388	 14.715	  0.360	 13.975	  0.103	   265 	000
014005	 14.665	  0.636	  0.350	  0.745	 14.696	  0.609	 14.667	  0.624	 14.710	  0.615	 13.355	  0.333	   377 	000
015005	 14.694	  1.102	  0.595	  1.169	 14.708	  1.100	 14.705	  1.087	 14.729	  1.102	 12.622	  0.619	   675 	000
016005	 14.698	  0.606	  0.323	  0.716	 14.733	  0.607	 14.735	  0.614	 14.754	  0.616	 13.514	  0.361	   288 	000
017005	 14.799	  0.684	  0.371	  0.794	 14.822	  0.660	 14.826	  0.684	 14.841	  0.683	 13.492	  0.358	   187 	000
018005	 14.894	  0.633	  0.334	  0.742	 14.925	  0.616	 14.928	  0.634	 14.947	  0.623	 13.688	  0.362	   226 	000
019005	 15.102	  0.633	  0.358	  0.743	 15.117	  0.620	 15.092	  0.622	 15.147	  0.618	 13.846	  0.409	   445 	000
020005	 15.115	  0.635	  0.365	  0.744	 15.136	  0.634	 15.123	  0.619	 15.164	  0.621	 13.848	  0.347	   568 	000
022005	 15.150	  0.649	  0.373	  0.780	 15.173	  0.634	 15.171	  0.646	 15.195	  0.631	 13.155	99.9	   521 	000
023005	 15.181	  0.602	  0.356	  0.716	 15.209	  0.600	 15.170	  0.605	 15.203	  0.613	 13.833	  0.252	  4211 	000
024005	 15.243	  0.639	  0.371	  0.762	 15.240	  0.634	 15.227	  0.645	 15.270	  0.620	 13.928	  0.303	   266 	000
025005	 15.232	  0.611	  0.336	  0.729	 15.267	  0.608	 15.273	  0.625	 15.291	  0.617	 14.020	  0.224	   292 	000
026005	 15.254	  0.625	  0.370	  0.754	 14.895	  0.638	99.9	99.9	99.9	99.9	 13.075	  0.228	   491 	000
027005	 15.326	  0.606	  0.352	  0.735	 15.356	  0.603	 15.340	  0.615	 15.393	  0.602	 14.082	  0.303	   683 	000
028005	 15.341	  0.598	  0.341	  0.703	 15.367	  0.585	 15.352	  0.584	 15.377	  0.591	 15.073	  1.319	   465 	000
029005	 15.335	  0.601	  0.346	  0.718	 15.370	  0.595	 15.359	  0.605	 15.382	  0.610	 14.125	  0.267	   524 	000
031005	 15.465	  0.590	  0.317	  0.707	 15.481	  0.584	 15.472	  0.608	99.9	99.9	99.9	99.9	   229 	000
032005	 15.455	  0.610	  0.338	  0.722	 15.491	  0.605	 15.490	  0.610	 15.507	  0.613	 14.284	  0.283	   627 	000
033005	 15.505	  0.661	  0.373	  0.806	 15.520	  0.663	 15.517	  0.651	 15.543	  0.658	 14.158	  0.313	   151 	000
034005	 15.479	  0.621	  0.367	  0.754	 15.520	  0.641	 15.467	  0.641	 15.519	  0.643	 14.109	  0.296	   680 	000
035005	 15.503	  0.591	  0.317	  0.720	 15.528	  0.608	 15.538	  0.588	 15.560	  0.595	 14.339	  0.338	   320 	000
036005	 15.513	  0.578	  0.327	  0.704	 15.540	  0.567	 15.540	  0.579	 15.559	  0.575	 14.356	  0.231	   290 	000
039005	 15.648	  0.607	  0.350	  0.732	 15.671	  0.612	 15.663	  0.621	 15.691	  0.619	 14.442	  0.428	   679 	000
041005	 15.762	  0.585	  0.351	  0.721	 15.766	  0.592	 15.747	  0.602	 15.798	  0.582	 14.550	  0.387	   358 	000
044005	 15.806	  0.621	  0.336	  0.753	 15.835	  0.595	 15.825	  0.615	 15.860	  0.598	 14.576	  0.262	   242 	000
056005	 16.124	  0.681	  0.367	  0.805	 16.142	  0.677	 16.143	  0.664	 16.169	  0.669	 14.751	  0.432	   321 	000
057005	 16.166	  0.656	  0.347	  0.771	 16.183	  0.659	 16.173	  0.642	 16.219	  0.641	 14.888	  0.355	   593 	000
058005	 16.169	  0.758	  0.437	  0.903	 16.185	  0.768	 16.190	  0.771	 16.221	  0.761	 14.718	  0.545	   182 	000
069005	 16.350	  0.730	  0.429	  0.826	 16.370	  0.715	 16.356	  0.737	 16.378	  0.728	 14.988	  0.297	   228 	000
072005	 16.431	  0.670	  0.359	  0.782	 16.446	  0.658	 16.463	  0.653	 16.466	  0.672	 15.087	  0.318	   184 	000
001006	99.9	99.9	99.9	99.9	 12.842	  1.109	 12.833	  1.109	99.9	99.9	 10.843	  0.637	   740 	   111 
002006	 13.099	  1.210	  0.591	  1.213	 13.122	  1.187	 13.106	  1.208	99.9	99.9	 10.973	  0.668	   985 	   150 
003006	 13.329	  0.664	  0.359	  0.741	 13.353	  0.670	 13.356	  0.677	99.9	99.9	 12.085	  0.387	   994 	000
004006	 13.509	  0.572	  0.273	  0.613	 13.535	  0.535	 13.545	  0.533	99.9	99.9	 12.484	  0.258	   670 	    72 
005006	 13.821	  0.473	  0.230	  0.530	 13.847	  0.463	 13.842	  0.454	99.9	99.9	 12.848	  0.252	   995 	   149 
006006	 13.834	  1.179	  0.596	  1.170	 13.851	  1.162	 13.845	  1.187	99.9	99.9	 11.782	  0.672	   181 	   139 
007006	 14.019	  0.329	  0.132	  0.292	 14.046	  0.315	 14.146	  0.286	99.9	99.9	 13.382	  0.107	   494 	    59 
008006	 14.182	  1.534	  0.818	  1.593	 14.196	  1.489	 14.194	  1.511	 14.206	  1.501	 11.432	  0.945	   671 	000
009006	 14.196	  0.848	  0.448	  0.881	 14.213	  0.866	 14.194	  0.868	 14.232	  0.857	 12.710	  0.437	   691 	000
010006	 14.336	  0.391	  0.159	  0.387	 14.373	  0.376	 14.355	  0.378	 14.403	  0.357	 13.611	  0.148	   686 	   123 
011006	 14.475	  0.735	  0.439	  0.850	 14.501	  0.742	 14.507	  0.750	 14.523	  0.757	 13.016	  0.393	   520 	    67 
012006	 14.829	  0.666	  0.371	  0.784	 14.836	  0.657	 14.837	  0.658	 14.866	  0.638	 13.526	  0.343	   157 	000
013006	 14.848	  0.648	  0.391	  0.775	 14.860	  0.660	 14.849	  0.667	99.9	99.9	 13.533	  0.327	   738 	000
014006	 14.868	  0.684	  0.376	  0.805	 14.883	  0.668	 14.872	  0.679	 14.913	  0.672	 13.505	  0.361	   263 	000
015006	 14.875	  0.781	  0.420	  0.831	 14.885	  0.781	 14.882	  0.787	 14.914	  0.780	 13.442	  0.445	   150 	000
016006	 14.878	  0.671	  0.398	  0.822	 14.893	  0.690	 14.896	  0.693	 14.920	  0.684	 13.502	  0.379	   742 	000
017006	 14.848	  0.603	  0.307	  0.669	 14.903	  0.557	 14.778	  0.588	 14.874	  0.576	 13.500	  0.290	   669 	000
018006	 14.908	  0.660	  0.349	  0.777	 14.933	  0.654	 14.920	  0.654	 14.960	  0.645	 13.637	  0.347	   689 	000
019006	 14.972	  0.648	  0.374	  0.802	 14.968	  0.650	 14.964	  0.658	 15.009	  0.640	 13.660	  0.322	   264 	000
021006	 15.043	  0.606	  0.351	  0.714	 15.073	  0.598	 15.075	  0.604	 15.093	  0.617	 13.796	  0.299	   223 	000
022006	 15.052	  0.615	  0.321	  0.728	 15.083	  0.599	 15.033	  0.683	 15.093	  0.597	 13.616	  0.304	   694 	000
023006	 15.082	  1.014	  0.553	  1.111	 15.094	  1.035	 15.103	  1.051	 15.111	  1.039	 13.204	  0.603	   631 	000
024006	 15.122	  0.664	  0.382	  0.789	 15.151	  0.667	 15.143	  0.671	 15.191	  0.660	 13.828	  0.324	   737 	000
026006	 15.158	  0.652	  0.388	  0.772	 15.185	  0.652	 15.171	  0.653	99.9	99.9	 13.832	  0.324	   739 	000
028006	 15.182	  0.602	  0.321	  0.702	 15.226	  0.594	 15.231	  0.591	 15.247	  0.598	 14.015	  0.367	   421 	000
029006	 15.210	  0.615	  0.332	  0.733	 15.230	  0.608	 15.242	  0.613	 15.262	  0.613	 13.942	  0.309	   147 	000
030006	 15.231	  0.642	  0.378	  0.766	 15.236	  0.658	 15.240	  0.656	 15.271	  0.636	 13.927	  0.366	   158 	000
031006	 15.273	  0.595	  0.341	  0.724	 15.258	  0.598	 15.249	  0.608	 15.294	  0.590	 14.005	  0.399	   155 	000
032006	 15.257	  0.614	  0.310	  0.720	 15.298	  0.581	 15.273	  0.594	 15.321	  0.590	 14.032	  0.253	   589 	000
033006	 15.320	  0.583	  0.327	  0.689	 15.341	  0.583	 15.348	  0.572	 15.357	  0.586	 14.098	  0.373	000	000
037006	 15.460	  0.629	  0.335	  0.722	 15.485	  0.597	 15.457	  0.613	 15.510	  0.596	 14.269	  0.411	   586 	000
040006	 15.505	  0.580	  0.340	  0.710	 15.517	  0.595	 15.519	  0.586	 15.551	  0.584	 14.260	  0.406	   148 	000
042006	 15.589	  0.636	  0.358	  0.773	 15.599	  0.637	 15.613	  0.648	99.9	99.9	 14.333	  0.404	   224 	000
045006	 15.622	  0.562	  0.327	  0.733	 15.637	  0.561	99.9	99.9	 15.666	  0.550	 14.117	  0.610	000	000
046006	 15.619	  0.617	  0.311	  0.734	 15.638	  0.600	 15.636	  0.597	 15.660	  0.604	 14.333	  0.223	   375 	000
047006	 15.651	  0.597	  0.323	  0.708	 15.667	  0.596	 15.675	  0.610	 15.700	  0.591	 14.453	  0.246	   190 	000
048006	 15.708	  0.687	  0.368	  0.811	 15.729	  0.674	 15.717	  0.679	 15.767	  0.659	 14.373	  0.387	   359 	000
054006	 15.883	  0.635	  0.378	  0.810	 15.899	  0.642	 15.910	  0.650	 15.927	  0.643	 14.516	  0.201	   749 	000
055006	 15.957	  0.595	  0.378	  0.739	 15.955	  0.618	 15.933	  0.639	 15.982	  0.618	 14.696	  0.340	   690 	000
057006	 15.984	  0.621	  0.346	  0.744	 16.013	  0.591	 15.877	  0.650	 15.994	  0.615	 14.529	  0.177	   183 	000
058006	 16.015	  0.692	  0.367	  0.804	 16.029	  0.684	 16.023	  0.693	 16.056	  0.687	 14.520	  0.456	000	000
060006	 16.115	  0.670	  0.387	  0.811	 16.121	  0.664	 16.107	  0.688	 16.149	  0.655	 14.704	  0.396	   244 	000
063006	 16.161	  0.638	  0.357	  0.782	 16.183	  0.643	 16.173	  0.645	 16.191	  0.662	 14.798	  0.280	   672 	    76 
064006	 16.221	  0.641	  0.376	  0.807	 16.240	  0.655	 16.227	  0.671	 16.262	  0.666	 14.855	  0.144	   673 	000
065006	 16.310	  0.654	  0.378	  0.774	 16.309	  0.669	 16.312	  0.663	 16.344	  0.656	 15.010	  0.395	   153 	000
070006	 16.372	  0.648	  0.377	  0.783	 16.363	  0.672	 16.352	  0.683	 16.402	  0.653	 15.093	  0.455	   154 	000
072006	 16.417	  0.642	  0.360	  0.743	 16.422	  0.645	 16.439	  0.625	 16.464	  0.635	 15.112	  0.259	   446 	000
095006	 17.044	  0.763	  0.433	  0.892	99.9	99.9	99.9	99.9	 17.115	  0.620	99.9	99.9	000	000
001007	99.9	99.9	99.9	99.9	 11.864	  1.557	 11.854	  1.520	99.9	99.9	  9.082	  0.937	   965 	    93 
002007	 13.106	  1.208	  0.599	  1.228	 13.134	  1.194	 13.149	  1.206	99.9	99.9	 11.026	  0.689	   143 	    64 
003007	 13.119	  1.212	  0.610	  1.222	 13.135	  1.193	 13.144	  1.199	99.9	99.9	 11.005	  0.664	   989 	    73 
004007	 13.187	  1.259	  0.641	  1.313	 13.188	  1.250	 13.178	  1.266	99.9	99.9	 10.935	  0.757	   990 	   153 
005007	 13.234	  1.253	  0.668	  1.292	 13.224	  1.253	 13.213	  1.264	99.9	99.9	 10.990	  0.727	   178 	   147 
006007	 13.675	  0.512	  0.271	  0.576	 13.714	  0.504	 13.717	  0.500	99.9	99.9	 12.668	  0.216	   419 	    50 
007007	 13.926	  1.173	  0.571	  1.196	 13.971	  1.147	 13.991	  1.150	99.9	99.9	 11.843	  0.699	   635 	    61 
008007	 14.304	  1.075	  0.601	  1.159	 14.314	  1.095	 14.325	  1.103	 14.339	  1.088	 12.331	  0.634	   748 	000
009007	 14.305	  0.719	  0.404	  0.793	 14.331	  0.717	 14.339	  0.731	 14.356	  0.733	 12.980	  0.418	   221 	    56 
010007	 14.340	  1.197	  0.618	  1.275	 14.364	  1.190	 14.366	  1.213	 14.398	  1.203	 12.147	  0.715	   750 	000
011007	99.9	99.9	99.9	99.9	 14.411	  0.621	99.9	99.9	 14.366	  0.965	99.9	99.9	000	000
012007	 14.372	  1.846	  0.968	  1.937	 14.412	  1.756	 14.379	  1.783	 14.416	  1.762	 11.032	  1.153	   667 	    60 
013007	 14.547	  0.976	  0.551	  1.079	 14.570	  0.964	 14.536	  0.986	 14.579	  0.955	 12.705	  0.600	   997 	000
014007	 14.560	  1.281	  0.661	  1.261	 14.577	  1.277	 14.587	  1.296	 14.610	  1.277	 12.427	  0.705	   751 	000
015007	 14.837	  1.463	  0.785	  1.471	 14.837	  1.439	 14.824	  1.463	 14.866	  1.429	 12.252	  0.902	   696 	000
016007	 14.841	  0.630	  0.338	  0.761	 14.868	  0.627	 14.878	  0.620	 14.887	  0.648	 13.600	  0.322	   220 	000
017007	99.9	99.9	99.9	99.9	99.9	99.9	 14.929	  0.671	 15.258	  0.574	 13.542	  0.344	    49 	000
018007	 14.923	  0.647	  0.365	  0.799	 14.934	  0.663	 14.927	  0.674	 14.951	  0.667	 13.584	  0.351	   784 	000
019007	 14.958	  0.635	  0.368	  0.755	 14.969	  0.630	 14.951	  0.634	 14.978	  0.643	 13.645	  0.305	    50 	000
020007	 14.942	  0.626	  0.335	  0.737	 14.978	  0.618	 14.994	  0.621	 15.001	  0.624	 13.773	  0.268	   516 	000
021007	 14.977	  0.626	  0.388	  0.752	 14.983	  0.631	 14.965	  0.636	 15.015	  0.632	 13.669	  0.317	   571 	000
022007	 14.983	  0.652	  0.378	  0.795	 14.993	  0.658	 14.993	  0.662	 15.022	  0.668	 13.664	  0.356	    51 	000
023007	 15.057	  0.657	  0.381	  0.775	 15.063	  0.656	 15.079	  0.640	 15.093	  0.673	 13.703	  0.375	    47 	000
024007	 15.091	  0.632	  0.342	  0.759	 15.094	  0.616	 15.090	  0.623	 15.123	  0.605	 13.812	  0.310	   159 	000
026007	 15.220	  0.607	  0.369	  0.764	 15.205	  0.627	 15.214	  0.621	 15.245	  0.621	 13.899	  0.375	    48 	000
027007	 15.196	  0.626	  0.357	  0.728	 15.213	  0.611	 15.205	  0.617	 15.242	  0.604	 13.930	  0.304	   448 	000
029007	 15.356	  0.709	  0.375	  0.826	 15.364	  0.702	 15.356	  0.728	 15.382	  0.700	 14.013	  0.452	   245 	000
030007	 15.431	  1.027	  0.603	  1.130	 15.437	  1.045	 15.426	  1.064	 15.453	  1.034	 13.571	  0.602	   783 	000
031007	 15.451	  0.618	  0.353	  0.737	 15.460	  0.612	99.9	99.9	 15.487	  0.609	 13.947	  0.314	000	000
033007	 15.509	  0.591	  0.329	  0.716	 15.526	  0.580	 15.540	  0.592	 15.559	  0.587	 14.324	  0.317	   142 	000
034007	 15.519	  0.566	  0.328	  0.689	 15.529	  0.585	 15.541	  0.582	 15.568	  0.574	 14.392	  0.333	   515 	000
035007	 15.539	  0.595	  0.350	  0.708	 15.554	  0.583	 15.554	  0.603	 15.578	  0.599	 14.343	  0.340	   145 	000
036007	 15.556	  0.597	  0.347	  0.718	 15.581	  0.608	 15.583	  0.620	 15.608	  0.603	 14.313	  0.475	   775 	000
037007	 15.583	  0.627	  0.351	  0.757	 15.586	  0.628	 15.575	  0.645	 15.598	  0.643	 14.052	  0.323	   460 	000
039007	 15.617	  0.567	  0.334	  0.703	 15.636	  0.575	 15.638	  0.575	99.9	99.9	 14.478	  0.392	   497 	000
040007	 15.658	  0.657	  0.411	  0.821	 15.640	  0.679	 15.637	  0.676	 15.674	  0.676	 14.204	  0.348	   259 	000
042007	 15.679	  0.661	  0.377	  0.789	 15.701	  0.654	 15.696	  0.677	 15.726	  0.654	 14.347	  0.313	   780 	000
043007	 15.722	  0.675	  0.387	  0.799	 15.730	  0.669	 15.707	  0.699	 15.753	  0.669	 14.319	  0.221	   261 	000
044007	 15.713	  0.603	  0.340	  0.716	 15.736	  0.595	 15.746	  0.592	 15.760	  0.599	 14.528	  0.401	   517 	000
045007	 15.796	  0.621	  0.334	  0.741	 15.805	  0.615	 15.820	  0.598	 15.841	  0.622	 14.607	  0.358	    90 	000
046007	 15.792	  0.599	  0.334	  0.713	 15.816	  0.582	 15.824	  0.579	 15.854	  0.585	 14.622	  0.261	   496 	000
047007	 15.791	  0.666	  0.363	  0.779	 15.818	  0.649	 15.832	  0.646	 15.837	  0.674	 14.488	  0.362	   194 	000
049007	 15.836	  0.624	  0.356	  0.755	 15.836	  0.639	 15.825	  0.630	 15.873	  0.625	 14.550	  0.268	   584 	000
052007	 15.885	  0.767	  0.431	  0.902	 15.899	  0.778	 15.911	  0.793	 15.925	  0.782	 14.421	  0.470	   668 	000
055007	 15.927	  0.684	  0.402	  0.818	 15.923	  0.708	 15.925	  0.710	 15.959	  0.694	 14.533	  0.366	   260 	000
056007	 15.930	  0.685	  0.381	  0.790	 15.928	  0.674	 15.918	  0.683	 15.977	  0.657	 14.590	  0.376	   160 	000
061007	 15.966	  0.614	  0.346	  0.732	 15.971	  0.618	 15.985	  0.626	 16.004	  0.621	 14.744	  0.319	   100 	000
062007	 15.984	  0.618	  0.341	  0.740	 15.991	  0.619	 15.982	  0.637	 16.031	  0.611	 14.721	  0.253	   374 	000
064007	 16.066	  0.746	  0.403	  0.831	 16.073	  0.726	 15.953	  0.755	 16.076	  0.737	 14.470	  0.344	000	000
065007	 16.066	  0.616	  0.367	  0.741	 16.075	  0.626	 16.045	  0.648	 16.093	  0.632	 14.821	  0.312	   721 	000
066007	 16.108	  0.605	  0.352	  0.744	 16.115	  0.602	 16.112	  0.602	 16.149	  0.605	 14.896	  0.310	   447 	000
068007	 16.222	  0.754	  0.433	  0.888	 16.207	  0.785	 16.209	  0.785	 16.253	  0.758	 14.684	  0.420	   258 	000
070007	 16.288	  0.642	  0.369	  0.782	 16.289	  0.643	 16.281	  0.668	 16.321	  0.649	 14.871	  0.352	   360 	000
071007	 16.302	  0.707	  0.400	  0.862	 16.299	  0.697	 16.283	  0.723	 16.344	  0.685	 14.842	  0.288	   161 	000
076007	 16.420	  0.764	  0.435	  0.873	 16.433	  0.765	 16.442	  0.772	 16.457	  0.782	 14.972	  0.355	   146 	000
077007	 16.466	  0.669	  0.392	  0.801	 16.460	  0.672	 16.457	  0.681	 16.487	  0.678	 13.847	  0.226	000	000
001008	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  9.933	  0.294	   964 	    51 
002008	99.9	99.9	99.9	99.9	 11.749	  1.615	 11.750	  1.626	99.9	99.9	  8.890	  0.986	   968 	   152 
003008	99.9	99.9	99.9	99.9	 12.480	  1.045	 12.492	  1.051	99.9	99.9	 10.586	  0.606	   103 	000
004008	 13.297	  1.103	  0.565	  1.133	 13.309	  1.098	 13.320	  1.104	99.9	99.9	 11.316	  0.677	   991 	    70 
005008	 14.154	  0.588	  0.345	  0.683	 14.182	  0.608	 14.188	  0.597	 14.202	  0.607	 12.971	  0.282	   418 	    48 
006008	 14.499	  0.459	  0.213	  0.518	 14.494	  0.457	 14.500	  0.453	 14.521	  0.447	 13.571	  0.233	    58 	   132 
007008	 14.549	  0.696	  0.402	  0.837	 14.573	  0.698	 14.566	  0.694	 14.600	  0.685	 13.162	  0.361	   812 	000
008008	 14.595	  0.675	  0.382	  0.778	 14.598	  0.685	 14.584	  0.688	 14.623	  0.663	 13.315	  0.434	   176 	000
009008	 14.647	  0.662	  0.370	  0.731	 14.644	  0.667	 14.647	  0.667	 14.677	  0.638	 13.433	  0.365	    52 	000
010008	 14.668	  0.798	  0.433	  0.858	 14.689	  0.794	 14.701	  0.809	 14.712	  0.803	 13.223	  0.339	   639 	000
012008	 15.083	  0.733	  0.419	  0.842	 15.084	  0.743	 15.086	  0.739	 15.109	  0.737	 13.694	  0.391	    88 	000
013008	 15.043	  0.779	  0.385	  0.798	 15.086	  0.751	 15.090	  0.766	 15.102	  0.766	 13.734	  0.359	   819 	000
014008	 15.069	  0.610	  0.339	  0.739	 15.086	  0.610	 15.072	  0.609	 15.113	  0.600	 13.808	  0.275	    56 	000
015008	 15.123	  0.609	  0.356	  0.754	 15.118	  0.614	 15.118	  0.628	 15.145	  0.611	 13.849	  0.265	    59 	000
016008	 15.137	  0.668	  0.380	  0.792	 15.133	  0.663	 15.143	  0.667	 15.156	  0.663	 13.810	  0.377	    57 	000
017008	 15.147	  0.634	  0.366	  0.798	 15.136	  0.633	 15.117	  0.648	 15.167	  0.635	 13.834	  0.295	   449 	000
018008	 15.149	  0.638	  0.388	  0.766	 15.152	  0.656	 15.161	  0.643	 15.188	  0.639	 13.822	  0.316	   811 	000
019008	 15.157	  0.618	  0.362	  0.760	 15.164	  0.621	 15.035	  0.607	 15.166	  0.633	 13.663	  0.339	    13 	000
020008	 15.193	  0.622	  0.344	  0.755	 15.200	  0.614	 15.200	  0.613	 15.237	  0.598	 13.918	  0.447	   163 	000
021008	 15.221	  0.626	  0.354	  0.751	 15.224	  0.636	 15.215	  0.637	 15.254	  0.620	 13.985	  0.324	   175 	000
022008	 15.215	  0.623	  0.379	  0.758	 15.235	  0.642	 15.241	  0.644	 15.255	  0.636	 13.982	  0.315	   772 	000
025008	 15.363	  0.606	  0.347	  0.747	 15.379	  0.582	 15.351	  0.599	 15.408	  0.584	99.9	99.9	   572 	000
030008	 15.509	  0.582	  0.334	  0.715	 15.509	  0.595	 15.496	  0.590	 15.530	  0.588	 14.292	  0.358	   165 	000
031008	 15.503	  0.605	  0.335	  0.732	 15.519	  0.600	 15.505	  0.600	 15.552	  0.586	 14.251	  0.279	   730 	000
035008	 15.593	  0.600	  0.333	  0.717	 15.609	  0.594	 15.611	  0.610	99.9	99.9	 14.374	  0.272	000	000
036008	 15.669	  0.731	  0.444	  0.838	 15.673	  0.752	 15.679	  0.761	 15.710	  0.753	 14.301	  0.362	   514 	000
038008	 15.687	  0.669	  0.379	  0.806	 15.687	  0.657	 15.677	  0.667	99.9	99.9	 14.405	  0.352	   457 	000
043008	 15.824	  0.538	  0.328	  0.688	99.9	99.9	 15.806	  0.509	 15.854	  0.548	 14.525	  0.089	   141 	000
044008	 15.798	  0.622	  0.378	  0.763	 15.816	  0.641	99.9	99.9	 15.801	  0.623	 13.942	  0.313	    43 	000
045008	 15.840	  0.599	  0.366	  0.777	 15.832	  0.622	 15.831	  0.621	 15.865	  0.621	 14.483	  0.289	   787 	000
046008	 15.915	  0.612	  0.358	  0.731	 15.908	  0.630	99.9	99.9	 15.954	  0.623	 14.639	  0.359	   296 	000
050008	 16.027	  0.646	  0.361	  0.764	 16.030	  0.643	 16.021	  0.651	 16.080	  0.619	 14.740	  0.815	   361 	000
058008	 16.202	  0.629	  0.361	  0.770	 16.186	  0.651	 16.195	  0.678	 16.231	  0.633	 14.860	  0.484	   247 	000
060008	 16.203	  0.660	  0.380	  0.817	 16.198	  0.653	 16.151	  0.684	 16.235	  0.654	 14.746	  1.788	   582 	000
064008	 16.241	  0.670	  0.360	  0.794	 16.247	  0.684	 16.246	  0.696	 16.290	  0.653	 14.931	  0.307	   177 	000
068008	 16.333	  0.676	  0.360	  0.776	 16.364	  0.660	 16.374	  0.671	 16.385	  0.668	 14.969	  0.122	   820 	000
069008	 16.384	  0.681	  0.406	  0.821	 16.371	  0.683	 16.356	  0.691	 16.415	  0.676	 14.962	  0.455	   718 	000
070008	 16.378	  0.659	  0.391	  0.815	 16.376	  0.671	99.9	99.9	 16.408	  0.686	 14.944	  0.456	   318 	000
072008	 16.397	  0.673	  0.386	  0.819	 16.412	  0.675	 16.422	  0.694	 16.442	  0.671	 14.976	  0.326	000	000
073008	 16.434	  0.686	  0.384	  0.789	 16.441	  0.698	 16.436	  0.702	 16.482	  0.669	 15.079	  0.316	    54 	000
001009	99.9	99.9	99.9	99.9	99.9	99.9	  9.885	  1.528	99.9	99.9	  4.481	  1.626	   963 	   161 
002009	99.9	99.9	99.9	99.9	 12.508	  1.829	 12.509	  1.846	99.9	99.9	  8.901	  1.182	   809 	   137 
003009	99.9	99.9	99.9	99.9	 12.915	  1.195	 12.929	  1.200	99.9	99.9	 10.804	  0.723	   983 	    75 
004009	99.9	99.9	99.9	99.9	 12.982	  1.192	 12.985	  1.202	99.9	99.9	 10.867	  0.767	    80 	   151 
005009	99.9	99.9	99.9	99.9	 13.004	  1.252	 13.026	  1.271	99.9	99.9	 10.775	  0.722	   139 	    44 
006009	 13.139	  1.215	  0.623	  1.212	 13.145	  1.191	 13.148	  1.191	99.9	99.9	 11.005	  0.682	   715 	   158 
007009	 13.296	  1.229	  0.648	  1.252	 13.319	  1.217	 13.351	  1.444	99.9	99.9	 11.155	  0.713	   510 	    43 
008009	 13.366	  0.576	  0.324	  0.670	 13.376	  0.579	 13.377	  0.580	99.9	99.9	 12.236	  0.291	   992 	    92 
009009	 14.496	  0.681	  0.384	  0.799	 14.509	  0.691	 14.527	  0.691	 14.541	  0.699	 13.138	  0.344	   417 	    41 
010009	 14.572	  0.746	  0.398	  0.805	 14.578	  0.754	 14.573	  0.752	 14.571	  0.733	99.9	99.9	000	000
011009	 14.580	  0.805	  0.420	  0.903	 14.584	  0.816	 14.576	  0.816	 14.613	  0.798	 13.079	  0.495	   250 	000
012009	 14.642	  1.321	  0.676	  1.332	 14.668	  1.294	 14.678	  1.320	 14.682	  1.309	 12.372	  0.784	   755 	000
013009	 14.697	  0.601	  0.344	  0.730	 14.715	  0.592	 14.736	  0.597	 14.742	  0.592	 13.510	  0.257	   664 	000
014009	 14.806	  0.673	  0.392	  0.793	 14.809	  0.674	 14.791	  0.700	 14.841	  0.672	 13.464	  0.390	   788 	000
015009	 14.793	  1.324	  0.643	  1.275	 14.809	  1.293	 14.828	  1.298	 14.820	  1.272	 12.587	  0.704	   104 	    62 
016009	 14.799	  0.520	  0.273	  0.620	 14.815	  0.527	 14.835	  0.524	 14.819	  0.506	 13.703	  0.285	   753 	000
017009	 14.895	  0.669	  0.378	  0.793	 14.903	  0.670	 14.906	  0.679	 14.924	  0.684	 13.570	  0.317	    12 	000
018009	 14.918	  0.654	  0.346	  0.785	 14.926	  0.639	 14.920	  0.636	 14.954	  0.641	 13.627	  0.360	    82 	000
019009	 14.919	  0.613	  0.344	  0.738	 14.939	  0.616	99.9	99.9	 14.973	  0.619	 13.697	  0.318	   298 	000
020009	 14.987	  1.154	  0.623	  1.202	 14.994	  1.148	 15.018	  1.444	 15.024	  1.149	 12.871	  0.675	   640 	000
021009	 15.065	  0.645	  0.348	  0.753	 15.089	  0.634	 15.094	  0.636	 15.111	  0.636	 13.770	  0.270	   822 	000
022009	 15.150	  0.633	  0.386	  0.795	 15.141	  0.637	 15.093	  0.641	99.9	99.9	99.9	99.9	   580 	000
023009	 15.099	  0.615	  0.364	  0.755	 15.108	  0.616	 15.119	  0.613	 15.130	  0.632	 13.834	  0.278	   851 	000
024009	 15.153	  0.661	  0.371	  0.772	 15.171	  0.653	 15.190	  0.660	 15.214	  0.661	 13.841	  0.221	   665 	000
025009	 15.182	  0.616	  0.323	  0.734	 15.183	  0.621	 15.168	  0.616	 15.209	  0.619	 13.999	  0.417	   249 	000
026009	 15.194	  0.598	  0.342	  0.737	 15.204	  0.594	 15.222	  0.587	 15.222	  0.613	 13.964	  0.316	   107 	000
028009	 15.245	  0.593	  0.347	  0.722	 15.255	  0.603	 15.270	  0.599	 15.287	  0.590	 14.009	  0.222	   846 	000
030009	 15.322	  0.617	  0.337	  0.735	 15.323	  0.611	 15.327	  0.604	 15.335	  0.618	 14.092	  0.217	     8 	000
034009	 15.591	  0.595	  0.322	  0.726	 15.607	  0.594	 15.619	  0.609	 15.635	  0.596	 14.430	  0.249	   756 	000
037009	 15.615	  0.654	  0.369	  0.784	 15.632	  0.641	 15.620	  0.657	 15.658	  0.646	 14.140	  0.384	   810 	000
038009	 15.746	  0.609	  0.329	  0.735	 15.744	  0.607	 15.756	  0.597	 15.778	  0.598	 14.493	  0.358	    63 	000
039009	 15.782	  0.626	  0.355	  0.745	 15.772	  0.618	 15.762	  0.632	 15.804	  0.618	 14.513	  0.311	   454 	000
040009	 15.757	  0.669	  0.387	  0.818	 15.774	  0.667	 15.796	  0.666	 15.795	  0.681	 14.393	  0.412	   641 	000
041009	 15.787	  0.517	  0.281	  0.658	 15.808	  0.502	99.9	99.9	 15.827	  0.516	 14.721	  0.230	   219 	000
043009	 15.847	  0.651	  0.330	  0.716	 15.893	  0.634	 15.865	  0.624	 15.910	  0.603	 14.626	  0.367	   771 	000
044009	 15.897	  0.785	  0.429	  0.870	 15.911	  0.769	 15.939	  0.743	 15.943	  0.770	 14.380	  0.645	   140 	000
048009	 15.913	  0.625	  0.362	  0.750	 15.932	  0.629	 15.934	  0.636	99.9	99.9	 14.683	  0.384	   852 	000
049009	 15.940	  0.679	  0.369	  0.817	 15.950	  0.669	 15.943	  0.687	 15.981	  0.674	 14.553	  0.356	    83 	000
051009	 16.081	  0.639	  0.338	  0.804	 16.078	  0.616	 16.028	  0.647	99.9	99.9	99.9	99.9	   579 	000
054009	 16.109	  0.670	  0.345	  0.755	 16.150	  0.642	 16.156	  0.653	 16.176	  0.642	 14.846	  0.485	   848 	000
055009	 16.175	  0.661	  0.370	  0.788	 16.165	  0.664	 16.161	  0.657	 16.210	  0.640	 14.808	  0.372	   362 	000
057009	 16.231	  0.658	  0.368	  0.757	 16.255	  0.642	 16.278	  0.635	 16.284	  0.661	 15.079	  0.279	   511 	000
058009	 16.285	  0.640	  0.370	  0.766	 16.288	  0.643	 16.302	  0.653	 16.321	  0.621	 15.059	  0.438	000	000
059009	 16.332	  0.657	  0.417	  0.878	 16.313	  0.685	 16.295	  0.711	 16.346	  0.686	 14.944	  0.446	   806 	000
060009	 16.305	  0.775	  0.379	  0.738	 16.340	  0.745	 16.370	  0.758	 16.413	  0.727	 14.889	  0.214	    41 	000
063009	 16.467	  0.648	  0.383	  0.786	 16.455	  0.682	 16.475	  0.691	 16.502	  0.661	 15.148	  0.415	   105 	000
064009	 16.467	  0.668	  0.381	  0.782	 16.460	  0.680	 16.450	  0.686	 16.506	  0.665	 15.159	  0.374	   363 	000
090009	 16.696	  0.720	  0.396	  0.816	 16.715	  0.678	99.9	99.9	99.9	99.9	 14.753	  0.481	000	000
001010	 12.815	  0.226	  0.079	  0.203	 12.811	  0.217	 12.795	  0.205	99.9	99.9	 12.308	  0.083	   980 	   168 
002010	99.9	99.9	99.9	99.9	 13.030	  1.664	 13.005	  1.681	99.9	99.9	  9.975	  1.054	   986 	   167 
003010	 13.065	  0.499	  0.287	  0.591	 13.085	  0.491	99.9	99.9	99.9	99.9	 12.047	  0.244	   300 	    32 
004010	 13.220	  1.279	  0.646	  1.200	 13.228	  1.241	 13.224	  1.244	99.9	99.9	 10.998	  0.742	   700 	   163 
005010	99.9	99.9	99.9	99.9	 13.241	  1.587	 13.228	  1.595	99.9	99.9	 10.334	  0.992	   574 	   172 
006010	 13.477	  1.427	  0.726	  1.430	 13.479	  1.383	 13.459	  1.399	99.9	99.9	 10.977	  0.831	   993 	   166 
007010	 13.817	  0.918	  0.484	  0.969	 13.839	  0.912	 13.872	  0.924	99.9	99.9	 12.179	  0.502	   663 	    40 
008010	 13.952	  1.161	  0.610	  1.168	 13.964	  1.147	99.9	99.9	99.9	99.9	 11.912	  0.663	   506 	    36 
009010	 14.057	  1.105	  0.591	  1.154	 14.071	  1.107	99.9	99.9	 14.098	  1.097	 12.072	  0.646	   138 	    39 
010010	 14.199	  0.587	  0.327	  0.715	 14.207	  0.570	 14.228	  0.569	 14.228	  0.594	 13.017	  0.273	    37 	    53 
011010	 14.539	  0.636	  0.378	  0.785	 14.542	  0.652	 14.546	  0.656	 14.561	  0.662	 13.207	  0.361	   847 	000
012010	 14.591	  1.428	  0.737	  1.435	 14.592	  1.392	 14.581	  1.415	 14.617	  1.394	 12.093	  0.825	   701 	   164 
013010	 14.707	  0.598	  0.344	  0.721	 14.724	  0.601	99.9	99.9	 14.750	  0.614	 13.503	  0.295	   315 	000
014010	 14.819	  0.613	  0.340	  0.718	 14.836	  0.606	 14.852	  0.601	 14.861	  0.621	 13.618	  0.348	    36 	000
015010	 14.967	  0.622	  0.364	  0.770	 14.954	  0.632	 14.950	  0.629	 14.993	  0.614	 13.664	  0.395	   173 	000
016010	 14.984	  0.712	  0.388	  0.791	 14.987	  0.719	 14.992	  0.718	 15.015	  0.705	 13.650	  0.427	    64 	000
017010	 14.959	  0.653	  0.385	  0.780	 14.989	  0.655	 14.984	  0.671	99.9	99.9	 13.703	  0.395	   872 	000
019010	99.9	99.9	99.9	99.9	99.9	99.9	 15.062	  0.633	 15.097	  0.653	 13.826	  0.308	   416 	000
020010	 15.091	  0.597	  0.334	  0.712	 15.103	  0.588	99.9	99.9	 15.135	  0.597	 13.896	  0.354	   136 	000
021010	 15.105	  0.811	  0.413	  0.848	 15.123	  0.811	99.9	99.9	 15.146	  0.812	 13.693	  0.392	   196 	000
022010	 15.200	  0.647	  0.355	  0.760	 15.198	  0.649	 15.208	  0.646	 15.226	  0.633	 13.948	  0.343	000	000
024010	 15.200	  0.616	  0.325	  0.719	 15.224	  0.605	 15.242	  0.630	 15.254	  0.598	 14.013	  0.313	   825 	000
025010	 15.252	  0.612	  0.357	  0.754	 15.250	  0.608	 15.238	  0.617	 15.276	  0.621	 13.941	  0.405	   172 	000
026010	 15.243	  0.727	  0.381	  0.811	 15.253	  0.712	 15.271	  0.712	 15.269	  0.725	 13.838	  0.280	000	000
027010	 15.393	  0.752	  0.414	  0.851	 15.392	  0.750	 15.417	  0.731	 15.412	  0.755	 13.950	  0.432	000	000
028010	 15.407	  1.356	  0.677	  1.353	 15.420	  1.343	 15.440	  1.356	 15.443	  1.343	 13.107	  0.815	   828 	000
030010	 15.459	  0.587	  0.326	  0.694	 15.483	  0.578	 15.502	  0.582	 15.510	  0.585	 14.347	  0.230	   508 	000
032010	 15.530	  0.692	  0.409	  0.835	 15.524	  0.692	 15.539	  0.679	99.9	99.9	99.9	99.9	   714 	000
034010	 15.555	  0.566	  0.331	  0.723	 15.564	  0.605	 15.492	  0.628	 15.570	  0.585	 14.272	  0.351	   873 	000
035010	 15.590	  0.571	  0.350	  0.731	 15.601	  0.594	 15.580	  0.626	 15.626	  0.596	 14.278	  0.236	   871 	000
036010	 15.710	  0.696	  0.376	  0.787	 15.718	  0.691	 15.741	  0.699	 15.750	  0.691	 14.450	  0.317	   109 	000
037010	 15.782	  0.610	  0.338	  0.719	 15.775	  0.611	 15.798	  0.600	 15.809	  0.599	 14.516	  0.296	000	000
039010	 15.830	  0.616	  0.322	  0.727	 15.836	  0.598	 15.855	  0.613	 15.859	  0.616	 14.649	  0.268	    17 	000
040010	 15.899	  0.649	  0.349	  0.775	 15.901	  0.621	 15.896	  0.620	 15.940	  0.624	 14.602	  0.175	   702 	000
041010	 15.917	  0.780	  0.385	  0.881	 15.913	  0.717	 15.861	  0.738	 15.973	  0.720	 14.408	  0.508	   804 	000
043010	 15.931	  0.665	  0.352	  0.770	 15.936	  0.620	 15.917	  0.641	 15.964	  0.635	 14.707	  0.325	   801 	000
047010	 16.072	  0.647	  0.341	  0.748	 16.104	  0.629	 16.112	  0.643	 16.115	  0.650	 14.850	  0.196	   879 	    80 
051010	 16.133	  0.613	  0.348	  0.730	 16.131	  0.621	99.9	99.9	 16.174	  0.625	 14.869	  0.378	   216 	000
052010	 16.161	  0.768	  0.405	  0.840	 16.162	  0.761	 16.160	  0.767	 16.193	  0.745	 14.717	  0.496	     6 	000
053010	 16.146	  0.738	  0.400	  0.820	 16.163	  0.735	99.9	99.9	 16.192	  0.726	 14.812	  0.331	   314 	000
056010	 16.259	  0.669	  0.368	  0.783	 16.241	  0.669	 16.238	  0.677	 16.287	  0.659	 14.884	  0.311	   802 	000
059010	 15.929	  0.798	  0.414	  0.925	99.9	99.9	99.9	99.9	 15.695	  0.767	 13.574	  0.412	   824 	000
060010	 16.306	  0.627	  0.393	  0.787	 16.282	  0.639	 16.278	  0.644	 16.329	  0.637	 14.931	  0.286	   370 	000
062010	 16.370	  0.704	  0.380	  0.822	 16.380	  0.692	99.9	99.9	 16.422	  0.682	 14.971	  0.198	   197 	000
063010	 16.417	  0.695	  0.404	  0.873	 16.412	  0.703	 16.412	  0.694	99.9	99.9	 14.906	  0.455	000	000
064010	 16.436	  0.718	  0.407	  0.878	 16.425	  0.727	 16.451	  0.711	 16.448	  0.733	 15.002	  0.529	000	000
001011	99.9	99.9	99.9	99.9	 11.884	  0.457	 11.870	  0.448	99.9	99.9	 10.984	  0.222	   971 	   179 
002011	 12.837	  0.527	  0.282	  0.602	 12.870	  0.512	 12.926	  0.491	99.9	99.9	 11.800	  0.321	   882 	    66 
003011	99.9	99.9	99.9	99.9	 12.936	  1.176	 12.971	  1.180	99.9	99.9	 10.844	  0.678	   769 	    45 
004011	 13.085	  1.185	  0.596	  1.207	 13.104	  1.178	99.9	99.9	99.9	99.9	 11.009	  0.663	   200 	    30 
005011	 13.287	  1.246	  0.652	  1.307	 13.269	  1.241	 13.283	  1.251	99.9	99.9	 11.024	  0.712	000	   127 
006011	 13.400	  1.204	  0.599	  1.150	 13.431	  1.152	 13.443	  1.173	99.9	99.9	 11.374	  0.682	   875 	000
007011	 14.116	  0.931	  0.512	  0.999	 14.143	  0.914	 14.148	  0.932	 14.170	  0.913	 12.454	  0.555	   878 	000
008011	 14.189	  0.867	  0.429	  0.853	 14.229	  0.865	 14.245	  0.873	 14.250	  0.860	 12.774	  0.419	   843 	    52 
009011	 14.545	  0.624	  0.332	  0.721	 14.542	  0.605	 14.531	  0.593	 14.581	  0.608	 13.310	  0.341	   575 	000
010011	 14.784	  0.646	  0.379	  0.782	 14.777	  0.650	 14.815	  0.638	 14.799	  0.674	 13.484	  0.362	000	000
011011	 14.896	  0.668	  0.375	  0.837	 14.888	  0.660	 14.860	  0.673	 14.916	  0.672	 13.540	  0.383	   576 	000
012011	 14.952	  0.639	  0.366	  0.750	 14.950	  0.625	 14.942	  0.620	 14.975	  0.615	 13.657	  0.374	     4 	000
013011	 15.158	  0.571	  0.336	  0.699	 15.158	  0.587	99.9	99.9	 15.179	  0.601	 14.014	  0.314	   110 	000
018011	 15.327	  0.597	  0.355	  0.752	 15.304	  0.607	 15.317	  0.602	 15.326	  0.600	 14.092	  0.322	000	000
019011	 15.364	  0.789	  0.433	  0.865	 15.354	  0.810	 15.358	  0.807	 15.376	  0.796	 13.940	  0.500	    67 	000
020011	 15.392	  0.752	  0.427	  0.894	 15.384	  0.764	 15.364	  0.779	 15.411	  0.773	 13.878	  0.459	   713 	000
021011	 15.401	  0.568	  0.312	  0.671	 15.410	  0.575	 15.440	  0.554	 15.435	  0.583	 14.290	  0.250	    20 	000
022011	 15.450	  1.183	  0.636	  1.240	 15.430	  1.170	 15.433	  1.191	 15.459	  1.154	 13.251	  0.685	   252 	000
023011	 15.426	  0.542	  0.313	  0.659	 15.435	  0.533	99.9	99.9	 15.458	  0.542	 14.302	  0.242	   757 	000
024011	 15.420	  0.732	  0.430	  0.872	 15.442	  0.737	 15.457	  0.754	 15.459	  0.744	 13.970	  0.458	   877 	000
025011	 15.438	  0.616	  0.316	  0.732	 15.442	  0.594	 15.427	  0.591	 15.466	  0.599	 14.241	  0.365	   704 	000
026011	 15.518	  0.572	  0.337	  0.730	 15.495	  0.586	 15.497	  0.584	 15.519	  0.589	 14.297	  0.327	    69 	000
027011	 15.482	  0.598	  0.352	  0.741	 15.499	  0.607	 15.515	  0.628	 15.526	  0.617	 14.250	  0.283	   826 	000
028011	 15.472	  0.917	  0.466	  0.949	 15.505	  0.876	 15.486	  0.896	 15.512	  0.881	 13.927	  0.527	   870 	000
029011	 15.509	  0.594	  0.322	  0.715	 15.530	  0.583	 15.561	  0.579	 15.549	  0.595	 14.257	  0.156	000	000
031011	 15.688	  0.605	  0.358	  0.756	 15.657	  0.605	 15.647	  0.603	99.9	99.9	 14.429	  0.317	   451 	000
032011	 15.745	  0.614	  0.327	  0.717	 15.771	  0.589	 15.785	  0.613	 15.796	  0.614	 14.566	  0.199	   927 	000
036011	 16.002	  0.592	  0.317	  0.721	 16.006	  0.590	99.9	99.9	 16.032	  0.613	 14.875	  0.256	   199 	000
038011	 16.030	  0.593	  0.340	  0.703	 16.036	  0.589	99.9	99.9	 16.061	  0.608	 14.851	  0.291	   198 	000
040011	 16.092	  0.627	  0.358	  0.773	 16.067	  0.645	 16.117	  0.611	 16.094	  0.646	 14.796	  0.399	000	000
041011	 16.132	  0.759	  0.416	  0.913	 16.121	  0.750	 16.128	  0.769	 16.148	  0.747	 14.600	  0.373	    68 	000
043011	 16.155	  0.638	  0.373	  0.774	 16.145	  0.627	 16.121	  0.644	 16.183	  0.638	 14.776	  0.040	   367 	000
044011	 16.154	  0.811	  0.480	  0.968	 16.155	  0.808	99.9	99.9	 16.193	  0.821	 14.515	  0.462	   644 	000
045011	 16.281	  0.668	  0.348	  0.792	 16.282	  0.637	 16.246	  0.636	99.9	99.9	99.9	99.9	   366 	000
047011	 16.316	  0.661	  0.356	  0.790	 16.329	  0.657	99.9	99.9	 16.369	  0.644	 15.048	  0.485	   662 	000
048011	 16.367	  0.653	  0.375	  0.785	 16.353	  0.643	 16.329	  0.660	 16.383	  0.658	 15.161	  0.517	   709 	000
049011	 16.404	  0.738	  0.393	  0.850	 16.420	  0.715	99.9	99.9	 16.447	  0.727	 14.999	  0.450	   299 	000
050011	 16.437	  0.693	  0.376	  0.805	 16.442	  0.689	 16.460	  0.696	 16.476	  0.688	 15.112	  0.539	   881 	000
055011	 16.511	  0.660	  0.385	  0.806	 16.539	  0.649	99.9	99.9	 16.518	  0.665	 14.956	  0.431	000	000
001012	99.9	99.9	99.9	99.9	 12.408	  0.501	 12.394	  0.499	99.9	99.9	 11.301	  0.276	000	   181 
002012	 13.059	  1.214	  0.599	  1.202	 13.125	  1.166	 13.140	  1.206	99.9	99.9	 10.974	  0.642	   928 	   103 
003012	99.9	99.9	99.9	99.9	 13.209	  0.188	99.9	99.9	99.9	99.9	 11.186	  0.415	000	    99 
004012	 13.248	  0.523	  0.268	  0.587	 13.285	  0.494	99.9	99.9	99.9	99.9	 12.232	  0.253	   504 	    25 
005012	 13.369	  1.186	  0.658	  1.243	 13.363	  1.202	99.9	99.9	99.9	99.9	 11.227	  0.698	   112 	    28 
006012	 13.653	  0.582	  0.403	  0.795	 13.618	  0.654	 13.639	  0.661	99.9	99.9	 12.412	  0.330	   842 	    49 
007012	 13.778	  0.539	  0.231	  0.565	 13.821	  0.493	 13.833	  0.508	99.9	99.9	 12.777	  0.211	   926 	   104 
008012	 14.499	  0.640	  0.382	  0.791	 14.509	  0.641	99.9	99.9	 14.534	  0.654	 13.196	  0.334	   758 	000
009012	 14.553	  0.644	  0.375	  0.762	 14.537	  0.656	 14.538	  0.653	 14.563	  0.646	 13.296	  0.388	    76 	000
010012	 14.555	  0.494	  0.264	  0.601	 14.548	  0.484	 14.552	  0.474	 14.585	  0.469	 13.551	  0.286	    77 	000
011012	 14.703	  0.757	  0.426	  0.863	 14.692	  0.788	 14.708	  0.763	 14.704	  0.771	 13.185	  0.374	000	000
012012	 14.715	  0.528	  0.274	  0.640	 14.710	  0.530	 14.719	  0.517	 14.741	  0.519	 13.647	  0.342	000	000
013012	 14.810	  1.308	  0.693	  1.330	 14.789	  1.283	 14.794	  1.298	 14.820	  1.294	 12.489	  0.748	   705 	000
014012	 14.807	  0.486	  0.186	  0.568	 14.834	  0.462	 14.842	  0.481	 14.871	  0.454	 13.920	  0.237	   929 	000
015012	 15.030	  0.636	  0.354	  0.767	 15.027	  0.642	 15.056	  0.620	 15.051	  0.631	 13.759	  0.371	000	000
016012	 15.111	  1.351	  0.700	  1.363	 15.114	  1.304	 15.090	  1.319	 15.142	  1.299	 12.754	  0.780	   578 	000
017012	 15.122	  0.557	  0.325	  0.678	 15.119	  0.572	 15.155	  0.538	 15.143	  0.580	 14.689	  0.863	    21 	000
018012	 15.161	  0.597	  0.333	  0.731	 15.172	  0.594	99.9	99.9	 15.196	  0.599	 13.970	  0.347	000	000
020012	 15.202	  0.644	  0.350	  0.788	 15.204	  0.629	 15.184	  0.627	 15.237	  0.624	 13.877	  0.344	000	000
021012	 15.220	  0.654	  0.367	  0.767	 15.216	  0.631	 15.201	  0.625	 15.248	  0.627	 13.958	  0.325	000	000
022012	 15.238	  0.684	  0.373	  0.799	 15.235	  0.672	 15.200	  0.665	 15.264	  0.668	 13.931	  0.425	   577 	000
024012	 15.269	  0.571	  0.333	  0.693	 15.275	  0.576	99.9	99.9	 15.296	  0.583	 14.108	  0.333	   661 	000
025012	 15.329	  0.759	  0.432	  0.896	 15.338	  0.757	99.9	99.9	 15.357	  0.764	 13.833	  0.485	   111 	000
026012	 15.355	  1.150	  0.623	  1.233	 15.349	  1.141	99.9	99.9	 15.370	  1.133	 13.185	  0.631	000	000
027012	 15.376	  0.598	  0.313	  0.735	 15.375	  0.594	 15.423	  0.568	 15.382	  0.601	 14.205	  0.354	000	000
028012	 15.401	  0.598	  0.326	  0.676	 15.404	  0.607	99.9	99.9	 15.442	  0.600	 14.138	  0.249	   830 	000
029012	 15.409	  0.802	  0.453	  0.928	 15.410	  0.799	99.9	99.9	 15.429	  0.817	 13.837	  0.474	   409 	000
031012	 15.636	  0.650	  0.391	  0.835	 15.638	  0.664	 15.636	  0.677	 15.664	  0.672	 14.301	  0.321	   935 	000
032012	 15.651	  0.648	  0.341	  0.765	 15.666	  0.612	 15.665	  0.641	 15.688	  0.628	 14.373	  0.233	   934 	000
033012	 15.698	  0.593	  0.313	  0.711	 15.699	  0.591	99.9	99.9	 15.743	  0.586	 14.574	  0.357	   201 	000
034012	 15.732	  0.656	  0.383	  0.810	 15.744	  0.626	 15.727	  0.656	 15.774	  0.635	 14.434	  0.499	   856 	000
036012	 15.821	  0.644	  0.362	  0.822	 15.789	  0.685	99.9	99.9	99.9	99.9	 14.088	  0.284	000	000
039012	 15.920	  0.637	  0.340	  0.731	 15.942	  0.609	99.9	99.9	 15.957	  0.628	 14.769	  0.292	   768 	000
041012	 15.987	  0.632	  0.384	  0.760	 15.978	  0.646	 15.982	  0.645	 16.005	  0.644	 14.644	  0.481	   707 	000
044012	 16.026	  0.581	  0.346	  0.729	 16.038	  0.574	 16.066	  0.586	 16.058	  0.590	 14.830	  0.382	   883 	000
045012	 16.051	  0.589	  0.342	  0.742	 16.041	  0.577	99.9	99.9	 16.032	  0.609	 14.675	  0.348	000	000
046012	 16.076	  0.769	  0.425	  0.889	 16.084	  0.763	 16.091	  0.780	 16.121	  0.761	 14.585	  0.361	   932 	000
047012	 16.096	  0.601	  0.362	  0.732	 16.091	  0.613	99.9	99.9	 16.126	  0.616	 14.863	  0.408	   312 	000
050012	 16.160	  0.607	  0.357	  0.722	 16.158	  0.592	99.9	99.9	 16.187	  0.619	 14.922	  0.369	   301 	000
051012	 16.211	  0.611	  0.391	  0.789	 16.178	  0.645	 16.155	  0.626	 16.219	  0.625	 14.902	  0.342	   171 	000
054012	 16.248	  0.792	  0.457	  0.934	 16.241	  0.785	99.9	99.9	 16.273	  0.796	 14.669	  0.440	   767 	000
056012	 16.299	  0.627	  0.378	  0.791	 16.298	  0.635	 16.307	  0.659	 16.318	  0.653	 15.073	  0.465	   924 	000
058012	 16.324	  0.715	  0.376	  0.824	 16.339	  0.679	 16.329	  0.703	 16.361	  0.689	 14.986	  0.450	   869 	000
059012	 16.361	  0.650	  0.384	  0.765	 16.364	  0.651	 16.367	  0.662	99.9	99.9	 15.070	  0.035	   930 	000
060012	 16.435	  0.630	  0.348	  0.766	 16.421	  0.654	99.9	99.9	 16.455	  0.640	 15.235	  0.173	000	000
061012	 16.446	  0.691	  0.361	  0.782	 16.454	  0.651	 16.383	  0.826	 16.485	  0.666	 15.076	  0.507	   794 	000
062012	 16.478	  0.773	  0.471	  0.940	 16.467	  0.773	 16.440	  0.806	 16.490	  0.779	99.9	99.9	000	000
001013	99.9	99.9	99.9	99.9	 11.978	  0.464	 12.597	  0.024	99.9	99.9	 11.046	  0.237	   797 	   175 
002013	99.9	99.9	99.9	99.9	 12.323	  0.459	99.9	99.9	99.9	99.9	 11.371	  0.280	   113 	    29 
003013	99.9	99.9	99.9	99.9	 12.422	  1.034	 12.416	  1.029	99.9	99.9	 10.566	  0.620	   796 	   170 
004013	99.9	99.9	99.9	99.9	 12.535	  0.577	 12.519	  0.558	99.9	99.9	 11.372	  0.359	   798 	   177 
005013	99.9	99.9	99.9	99.9	 12.883	  0.558	99.9	99.9	99.9	99.9	 11.780	  0.272	000	   122 
006013	 13.065	  0.565	  0.284	  0.667	 13.089	  0.550	99.9	99.9	99.9	99.9	 11.933	  0.324	   410 	    21 
007013	 13.109	  0.452	  0.242	  0.564	 13.118	  0.461	99.9	99.9	99.9	99.9	 12.129	  0.242	   215 	    20 
008013	99.9	99.9	99.9	99.9	 13.124	  1.132	 13.157	  1.151	99.9	99.9	 11.043	  0.693	   911 	    58 
009013	 13.343	  0.545	  0.240	  0.584	 13.369	  0.499	 13.352	  0.495	99.9	99.9	 12.369	  0.286	   708 	   178 
010013	 13.396	  0.617	  0.392	  0.762	 13.376	  0.633	 13.358	  0.630	99.9	99.9	 12.120	  0.396	000	   183 
011013	 13.469	  1.319	  0.658	  1.323	 13.475	  1.274	 13.476	  1.303	99.9	99.9	 11.195	  0.758	   857 	   160 
012013	 13.629	  0.570	  0.358	  0.700	 13.602	  0.588	 13.596	  0.596	99.9	99.9	99.9	99.9	   858 	   162 
013013	 13.966	  1.269	  0.665	  1.290	 13.983	  1.255	 14.001	  1.285	 14.000	  1.263	 11.762	  0.690	   920 	    81 
014013	 14.109	  0.493	  0.284	  0.607	 14.102	  0.516	99.9	99.9	 14.133	  0.525	 13.096	  0.260	   133 	    22 
015013	 14.419	  0.683	  0.398	  0.839	 14.426	  0.702	 14.445	  0.715	 14.444	  0.702	 13.048	  0.372	   913 	000
016013	 14.599	  0.694	  0.389	  0.779	 14.596	  0.701	99.9	99.9	 14.622	  0.715	 13.315	  0.332	   832 	000
017013	 14.712	  0.623	  0.363	  0.766	 14.716	  0.631	99.9	99.9	 14.739	  0.659	 13.449	  0.336	   214 	000
018013	 14.741	  0.638	  0.323	  0.765	 14.754	  0.639	99.9	99.9	 14.768	  0.649	 13.476	  0.337	000	000
019013	 14.769	  0.867	  0.504	  1.067	 14.774	  0.850	99.9	99.9	 14.790	  0.860	 12.980	  0.529	   840 	000
020013	 14.784	  1.089	  0.609	  1.180	 14.776	  1.095	 14.771	  1.109	 14.796	  1.102	 12.762	  0.603	   938 	000
021013	 14.986	  1.288	  0.695	  1.391	 14.979	  1.251	 14.959	  1.284	 14.999	  1.260	 12.567	  0.797	   866 	000
022013	 15.019	  0.885	  0.498	  1.007	 14.997	  0.886	 15.002	  0.892	 15.012	  0.874	 13.344	  0.537	    72 	000
023013	 15.142	  0.650	  0.349	  0.781	 15.157	  0.640	99.9	99.9	 15.189	  0.654	 13.873	  0.354	   831 	000
024013	 15.162	  0.601	  0.327	  0.708	 15.181	  0.592	99.9	99.9	 15.198	  0.607	 13.891	  0.424	   839 	000
025013	 15.259	  0.619	  0.380	  0.797	 15.244	  0.636	 15.218	  0.629	 15.265	  0.648	 13.980	  0.351	000	000
026013	 15.256	  0.625	  0.335	  0.733	 15.257	  0.611	99.9	99.9	 15.277	  0.608	 13.998	  0.362	000	000
028013	 15.385	  0.588	  0.374	  0.768	 15.368	  0.626	 15.387	  0.650	 15.389	  0.637	 14.133	  0.374	   919 	000
029013	 15.375	  1.337	  0.706	  1.351	 15.376	  1.328	99.9	99.9	 15.388	  1.307	 13.070	  0.765	    22 	000
030013	 15.414	  0.572	  0.339	  0.723	 15.382	  0.590	99.9	99.9	 15.412	  0.590	 14.199	  0.331	000	000
031013	 15.393	  0.716	  0.405	  0.823	 15.382	  0.738	99.9	99.9	 15.404	  0.747	 14.027	  0.388	   310 	000
033013	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.100	  0.377	000	000
034013	 15.452	  0.677	  0.365	  0.792	 15.454	  0.669	99.9	99.9	 15.476	  0.687	 14.150	  0.417	   205 	000
035013	 15.433	  0.669	  0.364	  0.768	 15.456	  0.649	99.9	99.9	 15.483	  0.663	 14.147	  0.311	   887 	000
036013	 15.485	  0.562	  0.329	  0.688	 15.465	  0.573	 15.487	  0.548	 15.496	  0.574	 14.247	  0.307	000	000
037013	 15.462	  0.613	  0.340	  0.745	 15.467	  0.614	99.9	99.9	 15.483	  0.630	 14.240	  0.360	    33 	000
039013	 15.620	  0.534	  0.312	  0.675	 15.606	  0.523	 15.581	  0.520	 15.637	  0.525	 14.410	  0.311	000	000
040013	 15.599	  0.659	  0.352	  0.782	 15.619	  0.644	 15.639	  0.673	 15.630	  0.670	 14.292	  0.420	   910 	000
042013	 15.840	  0.575	  0.305	  0.714	 15.834	  0.578	99.9	99.9	 15.855	  0.589	 14.657	  0.233	000	000
043013	 15.906	  0.662	  0.350	  0.765	 15.890	  0.634	 15.888	  0.613	 15.947	  0.623	 14.618	  0.444	000	000
044013	 15.894	  0.794	  0.450	  0.894	 15.899	  0.804	99.9	99.9	 15.910	  0.816	 14.412	  0.521	000	000
045013	 15.924	  0.591	  0.331	  0.734	 15.909	  0.603	99.9	99.9	 15.949	  0.609	 14.715	  0.331	   114 	000
046013	 15.945	  0.580	  0.347	  0.731	 15.932	  0.590	 15.940	  0.583	 15.963	  0.583	 14.707	  0.272	    73 	000
049013	 15.976	  0.767	  0.426	  0.863	 15.988	  0.765	99.9	99.9	 16.015	  0.776	 14.513	  0.246	   909 	000
058013	 16.262	  0.773	  0.414	  0.877	 16.260	  0.788	99.9	99.9	 16.292	  0.787	 14.762	  0.405	   203 	000
059013	 16.276	  0.756	  0.396	  0.820	 16.284	  0.748	99.9	99.9	 16.303	  0.760	 14.927	  0.348	000	000
063013	 16.441	  0.788	  0.471	  0.937	 16.435	  0.803	 16.421	  0.840	 16.448	  0.814	 14.872	  0.401	   937 	000
069013	 16.570	  0.732	  0.422	  0.894	 16.548	  0.762	 16.570	  0.729	 16.579	  0.726	99.9	99.9	000	000
070013	 16.545	  0.673	  0.370	  0.804	 16.559	  0.682	99.9	99.9	 16.578	  0.684	 15.103	  0.211	   134 	000
071013	 16.566	  0.882	  0.472	  0.986	 16.577	  0.879	99.9	99.9	 16.593	  0.862	 14.844	  0.446	   841 	000
001014	99.9	99.9	99.9	99.9	 11.641	  1.548	 11.666	  1.562	99.9	99.9	  8.942	  0.951	000	   157 
002014	99.9	99.9	99.9	99.9	 11.680	  0.650	99.9	99.9	99.9	99.9	 10.499	  0.339	   889 	    33 
003014	99.9	99.9	99.9	99.9	 11.853	  0.539	99.9	99.9	99.9	99.9	 10.817	  0.260	   969 	   176 
004014	99.9	99.9	99.9	99.9	 12.362	  1.238	99.9	99.9	99.9	99.9	 10.214	  0.746	   886 	    42 
005014	99.9	99.9	99.9	99.9	 12.846	  1.280	99.9	99.9	99.9	99.9	 10.589	  0.752	   765 	    27 
006014	 13.808	  0.607	  0.329	  0.707	 13.813	  0.591	99.9	99.9	99.9	99.9	 12.645	  0.330	000	   182 
007014	99.9	99.9	99.9	99.9	 13.841	  1.840	 13.688	  1.857	99.9	99.9	 10.037	  1.186	000	   180 
008014	 13.962	  0.563	  0.328	  0.719	 13.940	  0.571	99.9	99.9	99.9	99.9	 12.780	  0.335	000	   113 
009014	 14.008	  0.697	  0.382	  0.770	 14.020	  0.708	99.9	99.9	 14.035	  0.720	 12.697	  0.350	    31 	    24 
010014	 14.095	  0.648	  0.354	  0.718	 14.097	  0.633	99.9	99.9	 14.123	  0.629	 12.913	  0.363	   908 	000
011014	 14.638	  0.661	  0.352	  0.791	 14.649	  0.641	 14.631	  0.660	 14.664	  0.650	 13.351	  0.401	   941 	000
012014	 14.655	  0.609	  0.391	  0.762	 14.652	  0.629	 14.614	  0.670	 14.648	  0.647	 13.376	  0.359	000	000
013014	 14.830	  0.609	  0.286	  0.744	 14.801	  0.430	99.9	99.9	 14.777	  0.589	 13.247	  0.385	   918 	000
014014	 14.838	  0.560	  0.319	  0.678	 14.850	  0.558	99.9	99.9	 14.852	  0.569	 13.640	  0.293	000	000
015014	 14.879	  1.310	  0.696	  1.371	 14.894	  1.275	 14.869	  1.300	99.9	99.9	99.9	99.9	   940 	000
016014	 14.990	  0.825	  0.512	  1.032	 14.969	  0.859	99.9	99.9	 15.018	  0.854	 13.281	  0.534	   888 	000
017014	 15.060	  0.610	  0.369	  0.753	 15.030	  0.624	99.9	99.9	 15.070	  0.598	 13.775	  0.321	000	000
018014	 15.042	  1.083	  0.555	  1.126	 15.057	  1.058	 15.057	  1.083	 15.087	  1.059	 13.113	  0.591	000	000
019014	 15.158	  0.682	  0.363	  0.777	 15.147	  0.683	99.9	99.9	 15.170	  0.670	 13.875	  0.444	000	000
020014	 15.221	  1.106	  0.581	  1.202	 15.216	  1.119	99.9	99.9	 15.237	  1.105	 13.174	  0.671	   118 	000
021014	 15.298	  0.565	  0.328	  0.708	 15.288	  0.578	99.9	99.9	 15.306	  0.573	 14.093	  0.168	000	000
022014	 15.489	  0.629	  0.372	  0.796	 15.476	  0.631	 15.507	  0.613	 15.497	  0.624	 14.188	  0.471	000	000
023014	 15.613	  0.746	  0.644	  1.174	 15.478	  0.839	 15.508	  0.874	 15.513	  0.872	 13.838	  0.540	   915 	000
024014	 15.650	  0.585	  0.379	  0.757	 15.642	  0.596	 15.642	  0.626	 15.650	  0.601	99.9	99.9	000	000
025014	 15.671	  0.600	  0.362	  0.744	 15.655	  0.613	 15.636	  0.619	 15.674	  0.625	 14.427	  0.319	   799 	000
029014	 15.742	  0.617	  0.328	  0.715	 15.760	  0.586	99.9	99.9	 15.781	  0.599	 14.588	  0.314	   914 	000
030014	 15.752	  0.568	  0.296	  0.683	 15.775	  0.552	99.9	99.9	 15.793	  0.578	 14.591	  0.219	   648 	000
031014	 15.817	  0.782	  0.415	  0.879	 15.813	  0.781	 15.834	  0.770	 15.832	  0.767	 14.383	  0.516	000	000
034014	 15.880	  0.617	  0.338	  0.725	 15.878	  0.620	99.9	99.9	 15.924	  0.604	 14.657	  0.243	   302 	000
038014	 16.065	  0.642	  0.369	  0.799	 16.054	  0.642	 16.037	  0.666	 16.076	  0.661	 14.735	  0.435	   865 	000
043014	 16.202	  0.592	  0.353	  0.764	 16.190	  0.582	 16.168	  0.591	 16.212	  0.604	 14.905	  0.275	000	000
044014	 16.222	  0.658	  0.394	  0.817	 16.215	  0.660	 16.208	  0.665	 16.230	  0.677	 14.850	  0.304	   939 	000
045014	 16.228	  0.588	  0.322	  0.748	 16.221	  0.607	99.9	99.9	 16.252	  0.603	 14.958	  0.237	000	000
046014	 16.227	  0.644	  0.375	  0.799	 16.223	  0.675	99.9	99.9	 16.253	  0.676	 14.827	  0.251	   505 	000
049014	 16.301	  0.633	  0.369	  0.744	 16.305	  0.630	99.9	99.9	 16.334	  0.640	 15.095	  0.536	   764 	000
054014	 16.447	  0.659	  0.380	  0.766	 16.450	  0.640	99.9	99.9	 16.476	  0.668	 15.181	  0.431	   660 	000
001015	99.9	99.9	99.9	99.9	 12.182	  1.555	99.9	99.9	99.9	99.9	  9.399	  0.976	000	   133 
002015	99.9	99.9	99.9	99.9	 12.267	  1.308	99.9	99.9	99.9	99.9	 10.054	  0.752	000	    84 
003015	99.9	99.9	99.9	99.9	 12.542	  0.721	99.9	99.9	99.9	99.9	 11.255	  0.410	   917 	    55 
004015	 12.780	  0.790	  0.378	  0.800	 12.864	  0.777	99.9	99.9	99.9	99.9	 11.458	  0.444	000	   112 
005015	 13.200	  0.382	  0.176	  0.436	 13.186	  0.375	99.9	99.9	99.9	99.9	 12.402	  0.180	000	   188 
006015	 13.511	  1.376	  0.641	  1.290	 13.532	  1.298	 13.563	  1.334	99.9	99.9	 11.286	  0.752	000	    63 
007015	 13.594	  0.616	  0.337	  0.715	 13.613	  0.615	99.9	99.9	99.9	99.9	 12.381	  0.325	   212 	    15 
008015	99.9	99.9	99.9	99.9	 14.194	  1.670	99.9	99.9	 15.360	  0.596	  9.692	  1.220	   211 	    13 
009015	 14.212	  1.309	  0.648	  1.294	 14.215	  1.276	 14.214	  1.301	 14.235	  1.257	 11.974	  0.768	000	   144 
010015	 14.461	  0.453	  0.242	  0.525	 14.469	  0.429	99.9	99.9	99.9	99.9	 13.239	  0.326	000	   184 
011015	 14.577	  0.705	  0.379	  0.820	 14.571	  0.684	99.9	99.9	 14.564	  0.675	 13.203	  0.435	000	000
012015	 14.678	  1.476	  0.774	  1.514	 14.639	  1.451	99.9	99.9	99.9	99.9	 12.038	  0.887	000	000
013015	 14.617	  1.004	  0.552	  1.099	 14.639	  1.031	99.9	99.9	 14.634	  1.021	 12.743	  0.575	    28 	000
015015	 14.710	  0.624	  0.353	  0.764	 14.711	  0.634	 14.717	  0.663	 14.727	  0.645	 13.442	  0.353	000	000
016015	 14.777	  0.657	  0.359	  0.776	 14.801	  0.647	99.9	99.9	 14.811	  0.655	 13.517	  0.360	000	000
017015	 14.861	  0.622	  0.336	  0.778	 14.848	  0.620	99.9	99.9	 14.870	  0.614	 13.352	  0.372	000	000
018015	 14.899	  1.331	  0.701	  1.376	 14.878	  1.313	99.9	99.9	 14.897	  1.276	 12.532	  0.806	000	000
019015	 14.881	  0.757	  0.430	  0.894	 14.891	  0.772	 14.904	  0.800	 14.906	  0.782	 13.461	  0.478	000	000
020015	 15.047	  0.605	  0.359	  0.742	 15.043	  0.599	99.9	99.9	 15.065	  0.615	 13.844	  0.259	   907 	000
021015	 15.083	  0.830	  0.436	  0.882	 15.065	  0.841	99.9	99.9	99.9	99.9	 13.581	  0.465	000	000
022015	 15.134	  1.188	  0.649	  1.278	 15.115	  1.168	99.9	99.9	99.9	99.9	 12.893	  0.660	000	000
023015	 15.114	  0.720	  0.385	  0.809	 15.123	  0.719	99.9	99.9	 15.133	  0.728	 13.745	  0.447	    24 	000
024015	 15.155	  1.210	  0.641	  1.239	 15.143	  1.223	99.9	99.9	 15.176	  1.214	 12.987	  0.698	   650 	000
025015	 15.201	  1.346	  0.744	  1.422	 15.159	  1.346	 15.189	  1.346	 15.179	  1.310	 12.745	  0.840	000	000
026015	 15.211	  0.550	  0.304	  0.686	 15.195	  0.563	99.9	99.9	 15.253	  0.570	 14.083	  0.371	   303 	000
027015	 15.241	  0.586	  0.307	  0.705	 15.253	  0.588	99.9	99.9	 15.270	  0.594	 14.095	  0.321	    30 	000
028015	 15.298	  0.552	  0.301	  0.684	 15.288	  0.550	99.9	99.9	99.9	99.9	 14.210	  0.271	000	000
029015	 15.310	  0.803	  0.431	  0.874	 15.311	  0.800	99.9	99.9	 15.317	  0.807	 13.867	  0.438	000	000
032015	 15.378	  0.622	  0.365	  0.761	 15.368	  0.622	99.9	99.9	 15.393	  0.627	 14.115	  0.348	000	000
033015	 15.521	  0.782	  0.429	  0.849	 15.507	  0.781	99.9	99.9	 15.531	  0.786	 14.112	  0.419	000	000
034015	 15.534	  0.542	  0.316	  0.688	 15.514	  0.567	99.9	99.9	 15.538	  0.569	 14.436	  0.341	000	000
039015	 15.729	  0.589	  0.321	  0.704	 15.725	  0.585	99.9	99.9	99.9	99.9	 14.560	  0.248	   213 	000
042015	 15.794	  0.638	  0.321	  0.718	 15.822	  0.602	 15.820	  0.634	 15.911	  0.952	 14.652	  0.236	000	000
045015	 15.905	  0.662	  0.354	  0.774	 15.883	  0.661	99.9	99.9	 15.907	  0.660	 14.692	  0.440	000	000
046015	 15.886	  0.589	  0.314	  0.698	 15.896	  0.589	99.9	99.9	 15.912	  0.612	 14.669	  0.271	   657 	000
049015	 16.071	  0.614	  0.352	  0.749	 16.051	  0.620	99.9	99.9	99.9	99.9	 14.860	  0.302	000	000
051015	 16.057	  0.663	  0.365	  0.789	 16.076	  0.652	 16.055	  0.687	 16.094	  0.659	 14.718	  0.610	000	000
052015	 16.109	  0.583	  0.349	  0.732	 16.085	  0.610	99.9	99.9	 16.116	  0.589	 14.908	  0.338	000	000
054015	 16.137	  0.734	  0.402	  0.867	 16.135	  0.728	99.9	99.9	99.9	99.9	 14.739	  0.362	   206 	000
058015	 16.251	  0.733	  0.409	  0.893	 16.247	  0.722	 16.216	  0.749	 16.257	  0.748	 14.740	  0.392	000	000
059015	 16.283	  0.730	  0.438	  0.883	 16.277	  0.733	99.9	99.9	 16.311	  0.745	 14.785	  0.428	   656 	000
060015	 16.283	  0.685	  0.397	  0.833	 16.285	  0.681	99.9	99.9	 16.312	  0.699	 14.942	  0.420	   760 	000
062015	 16.293	  0.776	  0.449	  0.884	 16.289	  0.787	99.9	99.9	 16.295	  0.799	 14.757	  0.440	000	000
063015	 16.306	  0.692	  0.405	  0.883	 16.290	  0.698	99.9	99.9	 16.362	  0.644	99.9	99.9	000	000
064015	 16.321	  0.673	  0.422	  0.817	 16.291	  0.680	99.9	99.9	 16.280	  0.694	 14.911	  0.291	000	000
067015	 16.397	  0.708	  0.359	  0.808	 16.391	  0.677	 16.375	  0.693	 16.430	  0.679	 15.031	  0.314	   942 	000
069015	 16.445	  0.660	  0.390	  0.828	 16.426	  0.671	99.9	99.9	 16.467	  0.669	 15.032	  0.521	000	000
070015	 16.448	  0.747	  0.414	  0.887	 16.443	  0.733	99.9	99.9	 16.474	  0.735	 14.983	  0.554	   916 	000
073015	 16.447	  0.788	  0.422	  0.869	 16.458	  0.764	99.9	99.9	 16.484	  0.774	 15.003	  0.134	   834 	000
082015	 16.666	  0.707	  0.344	  0.791	 16.678	  0.691	 16.703	  0.643	 16.695	  0.704	 15.093	  0.548	000	000
001016	99.9	99.9	99.9	99.9	 11.139	  1.733	99.9	99.9	99.9	99.9	  7.356	  1.133	000	    69 
002016	99.9	99.9	99.9	99.9	 11.215	  1.747	99.9	99.9	99.9	99.9	  7.240	  1.194	000	   187 
003016	99.9	99.9	99.9	99.9	 11.855	  1.237	99.9	99.9	99.9	99.9	  9.737	  0.720	000	    34 
004016	 12.888	  0.504	  0.262	  0.621	 12.912	  0.493	99.9	99.9	99.9	99.9	 11.838	  0.267	000	    57 
005016	99.9	99.9	99.9	99.9	 13.086	  1.298	 13.081	  1.302	99.9	99.9	 10.779	  0.754	   943 	   173 
006016	 13.582	  0.600	  0.326	  0.747	 13.570	  0.626	99.9	99.9	99.9	99.9	 12.391	  0.319	000	    35 
007016	 14.071	  1.331	  0.708	  1.345	 14.053	  1.336	99.9	99.9	 14.101	  1.330	 11.726	  0.741	   131 	    14 
008016	 14.215	  1.400	  0.704	  1.403	99.9	99.9	99.9	99.9	 14.156	  1.407	 11.788	  0.834	000	   189 
009016	 14.262	  1.053	  0.598	  1.200	 14.225	  1.072	99.9	99.9	 14.232	  1.041	 12.214	  0.663	000	   142 
010016	 14.225	  0.504	  0.290	  0.648	 14.229	  0.511	99.9	99.9	 14.240	  0.525	 13.145	  0.300	000	    38 
011016	 14.270	  0.604	  0.296	  0.675	 14.280	  0.570	 14.265	  0.568	 14.308	  0.570	 13.088	  0.294	000	000
012016	 14.317	  1.126	  0.602	  1.183	 14.299	  1.122	99.9	99.9	 14.319	  1.098	 12.285	  0.656	000	   185 
013016	 14.285	  0.370	  0.174	  0.400	 14.343	  0.338	99.9	99.9	 14.227	  0.433	 13.434	  0.188	000	    46 
014016	 14.345	  0.782	  0.430	  0.874	 14.346	  0.784	99.9	99.9	 14.358	  0.783	 12.897	  0.452	000	000
015016	 14.415	  0.499	  0.283	  0.611	 14.411	  0.520	99.9	99.9	 14.464	  0.534	 13.414	  0.237	   655 	000
016016	 14.572	  0.892	  0.484	  1.003	 14.578	  0.907	99.9	99.9	 14.569	  0.906	 12.889	  0.540	000	000
017016	 14.640	  0.597	  0.328	  0.742	 14.648	  0.596	99.9	99.9	99.9	99.9	 13.382	  0.357	   414 	000
018016	 14.718	  0.626	  0.331	  0.741	 14.706	  0.628	99.9	99.9	 14.720	  0.626	 13.477	  0.312	000	000
019016	 14.779	  0.660	  0.393	  0.811	 14.781	  0.669	99.9	99.9	 14.798	  0.684	 13.468	  0.386	   761 	000
020016	 14.813	  0.834	  0.476	  0.970	 14.797	  0.854	99.9	99.9	 14.849	  0.876	 13.189	  0.492	   306 	000
021016	 14.979	  1.111	  0.588	  1.201	 14.981	  1.120	99.9	99.9	 14.993	  1.131	 12.960	  0.708	000	000
022016	 15.770	  0.708	  0.404	  0.817	 15.773	  0.702	99.9	99.9	 15.803	  0.725	99.9	99.9	   207 	000
023016	 15.098	  0.615	  0.357	  0.759	 15.076	  0.621	99.9	99.9	99.9	99.9	 13.863	  0.379	000	000
024016	 15.146	  0.612	  0.333	  0.707	 15.133	  0.606	99.9	99.9	 15.152	  0.609	 13.913	  0.376	000	000
025016	 15.201	  0.824	  0.444	  0.892	 15.201	  0.823	 15.181	  0.834	 15.219	  0.821	 13.692	  0.439	   945 	000
026016	 15.211	  0.882	  0.497	  1.050	 15.206	  0.889	99.9	99.9	 15.238	  0.924	 13.291	  0.427	   208 	000
027016	 15.220	  0.859	  0.457	  0.953	 15.228	  0.881	99.9	99.9	99.9	99.9	 13.438	  0.452	   119 	000
028016	 15.245	  0.572	  0.301	  0.688	 15.250	  0.570	99.9	99.9	 15.278	  0.587	 14.089	  0.149	   120 	000
029016	 15.296	  0.666	  0.358	  0.824	 15.300	  0.645	 15.279	  0.665	 15.312	  0.666	 13.847	  0.395	   947 	000
030016	 15.341	  0.594	  0.360	  0.754	 15.342	  0.611	 15.342	  0.883	 15.349	  0.632	 14.086	  0.216	000	000
032016	 15.501	  1.311	  0.752	  1.405	 15.463	  1.317	99.9	99.9	 15.530	  1.303	 13.072	  0.788	000	000
033016	 15.455	  0.640	  0.353	  0.750	 15.477	  0.596	 15.467	  0.660	 15.474	  0.639	 14.154	  0.402	000	000
035016	 15.607	  0.693	  0.414	  0.832	 15.572	  0.707	99.9	99.9	 15.595	  0.721	 14.178	  0.405	000	000
036016	 15.653	  0.553	  0.305	  0.692	 15.666	  0.573	99.9	99.9	 15.718	  0.585	 14.513	  0.236	   651 	000
037016	 15.706	  0.624	  0.388	  0.812	 15.696	  0.619	99.9	99.9	 15.702	  0.651	 14.345	  0.346	000	000
038016	 15.732	  0.779	  0.473	  0.939	 15.703	  0.812	99.9	99.9	 15.746	  0.832	 14.137	  0.436	   210 	000
039016	 15.727	  0.546	  0.349	  0.713	 15.706	  0.526	99.9	99.9	 15.737	  0.594	 14.475	  0.429	   305 	000
041016	 15.763	  0.789	  0.418	  0.864	 15.767	  0.782	99.9	99.9	 15.807	  0.798	 14.275	  0.491	   130 	000
043016	 15.827	  0.724	  0.414	  0.854	 15.804	  0.725	99.9	99.9	 15.822	  0.740	 14.379	  0.358	000	000
044016	 15.871	  0.645	  0.369	  0.778	 15.858	  0.628	99.9	99.9	 15.875	  0.648	 14.559	  0.420	000	000
047016	 15.962	  0.617	  0.350	  0.766	 15.959	  0.619	 15.977	  0.613	 15.983	  0.608	 14.749	  0.358	000	000
049016	 15.974	  0.595	  0.326	  0.725	 15.979	  0.597	99.9	99.9	 15.996	  0.610	 14.792	  0.345	000	000
050016	 15.961	  0.660	  0.336	  0.746	 15.986	  0.635	 15.992	  0.654	 16.011	  0.636	 14.724	  0.338	000	000
052016	 16.068	  0.706	  0.406	  0.873	 16.028	  0.719	99.9	99.9	99.9	99.9	 14.695	  0.536	000	000
056016	 16.096	  0.673	  0.380	  0.825	 16.080	  0.683	99.9	99.9	 16.097	  0.694	 14.714	  0.434	000	000
057016	 16.122	  0.642	  0.367	  0.772	 16.127	  0.642	99.9	99.9	 16.177	  0.654	 14.814	  0.272	   126 	000
058016	 17.535	  1.014	  0.595	  1.175	99.9	99.9	99.9	99.9	 16.185	  0.627	 14.474	  0.295	   209 	000
060016	 16.195	  0.615	  0.382	  0.800	 16.174	  0.618	99.9	99.9	 16.198	  0.626	 14.841	  0.316	000	000
061016	 16.250	  0.630	  0.346	  0.740	 16.233	  0.632	99.9	99.9	 16.257	  0.624	 15.002	  0.222	000	000
062016	 16.280	  0.664	  0.374	  0.840	 16.270	  0.654	99.9	99.9	 16.322	  0.689	 14.884	  0.571	   308 	000
063016	 16.322	  0.546	  0.308	  0.703	 16.322	  0.557	99.9	99.9	 16.369	  0.572	 15.206	99.9	   127 	000
065016	 16.392	  0.566	  0.319	  0.717	 16.394	  0.588	99.9	99.9	 16.416	  0.593	 15.259	  0.296	000	000
066016	 16.381	  0.668	  0.334	  0.762	 16.400	  0.652	99.9	99.9	 16.427	  0.653	 15.089	  0.404	   900 	    47 
069016	 16.480	  0.726	  0.429	  0.867	 16.470	  0.740	99.9	99.9	 16.519	  0.744	 15.002	  0.477	   307 	000
001017	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  5.799	  0.082	000	000
002017	99.9	99.9	99.9	99.9	 11.390	  0.776	99.9	99.9	99.9	99.9	  9.799	  0.529	000	   169 
003017	 13.066	  1.185	  0.630	  1.222	 13.054	  1.179	99.9	99.9	99.9	99.9	 10.948	  0.700	000	   190 
004017	 13.098	  0.710	  0.399	  0.830	 13.076	  0.728	99.9	99.9	99.9	99.9	 11.748	  0.429	000	   143 
005017	 13.084	  0.527	  0.304	  0.670	 13.088	  0.531	99.9	99.9	99.9	99.9	 11.952	  0.312	   124 	    12 
006017	 13.368	  1.120	  0.608	  1.228	 13.350	  1.112	99.9	99.9	99.9	99.9	 11.257	  0.728	000	000
007017	 13.558	  1.257	  0.649	  1.256	 13.574	  1.220	 13.589	  1.237	99.9	99.9	 11.377	  0.710	000	    90 
008017	 13.939	  0.448	  0.242	  0.568	 13.926	  0.462	99.9	99.9	99.9	99.9	 12.993	  0.227	000	    23 
009017	 14.452	  1.544	  0.817	  1.554	 14.449	  1.501	99.9	99.9	 14.441	  1.503	 11.766	  0.918	000	000
010017	 14.469	  0.724	  0.387	  0.818	 14.460	  0.717	99.9	99.9	 14.415	  0.773	 13.066	  0.449	000	000
011017	 14.511	  0.533	  0.320	  0.641	 14.489	  0.535	99.9	99.9	 14.534	  0.529	 13.431	  0.227	000	000
012017	 14.550	  0.663	  0.383	  0.808	 14.531	  0.677	99.9	99.9	 14.497	  0.729	 13.165	  0.334	000	000
014017	 14.587	  1.065	  0.570	  1.132	 14.568	  1.078	99.9	99.9	 14.566	  1.053	 12.639	  0.641	000	   121 
015017	 14.643	  0.852	  0.454	  0.971	 14.643	  0.854	 14.635	  0.854	 14.653	  0.852	 12.999	  0.509	000	000
016017	 14.654	  0.769	  0.397	  0.837	 14.667	  0.754	99.9	99.9	 14.714	  0.762	 13.242	  0.398	   123 	000
017017	 14.770	  0.704	  0.416	  0.859	 14.765	  0.717	99.9	99.9	 14.778	  0.738	 13.376	  0.417	000	000
018017	 14.860	  0.662	  0.381	  0.807	 14.824	  0.680	99.9	99.9	 14.839	  0.675	 13.502	  0.407	000	000
019017	 15.009	  0.875	  0.510	  1.032	 14.967	  0.893	99.9	99.9	 14.972	  0.867	 13.276	  0.566	000	000
020017	 14.989	  1.028	  0.544	  1.066	 15.007	  1.015	 15.049	  1.004	 15.033	  1.014	 13.168	  0.603	000	000
021017	 15.042	  0.647	  0.356	  0.745	 15.024	  0.636	99.9	99.9	99.9	99.9	 13.766	  0.406	000	000
023017	 15.108	  0.595	  0.342	  0.736	 15.094	  0.601	99.9	99.9	 15.110	  0.595	 13.915	  0.350	000	000
024017	 15.110	  0.597	  0.327	  0.718	 15.124	  0.579	99.9	99.9	 15.147	  0.586	 13.914	  0.302	000	000
025017	 15.138	  0.570	  0.348	  0.722	 15.131	  0.590	99.9	99.9	 15.180	  0.606	 13.930	  0.320	   653 	000
026017	 15.174	  0.564	  0.331	  0.703	 15.159	  0.575	99.9	99.9	 15.214	  0.573	 14.007	  0.259	000	000
028017	 15.271	  0.592	  0.298	  0.664	 15.274	  0.578	99.9	99.9	 15.279	  0.587	 14.128	  0.377	000	000
030017	 15.427	  0.579	  0.360	  0.734	 15.383	  0.601	99.9	99.9	 15.399	  0.614	99.9	99.9	000	000
031017	 15.400	  0.670	  0.369	  0.816	 15.386	  0.665	99.9	99.9	 15.429	  0.674	 14.041	  0.416	000	000
032017	 15.375	  0.823	  0.440	  0.935	 15.386	  0.806	 15.393	  0.806	 15.385	  0.817	 13.789	  0.372	000	000
035017	 15.456	  0.651	  0.367	  0.807	 15.444	  0.670	99.9	99.9	 15.485	  0.696	 14.094	  0.346	   129 	000
036017	 15.486	  0.813	  0.456	  0.912	 15.462	  0.827	99.9	99.9	 15.468	  0.818	 13.991	  0.419	000	000
038017	 15.506	  0.740	  0.405	  0.840	 15.501	  0.754	99.9	99.9	 15.517	  0.759	 14.085	  0.353	000	000
039017	 15.573	  0.654	  0.373	  0.818	 15.584	  0.660	 15.609	  0.673	 15.593	  0.674	 14.259	  0.382	000	000
040017	 15.584	  0.580	  0.335	  0.713	 15.592	  0.590	99.9	99.9	 15.607	  0.606	 14.341	  0.315	   891 	000
041017	 15.627	  0.775	  0.424	  0.873	 15.611	  0.797	99.9	99.9	 15.596	  0.798	 14.171	  0.415	000	000
046017	 15.746	  0.697	  0.382	  0.781	 15.733	  0.685	99.9	99.9	99.9	99.9	 14.350	  0.392	000	000
047017	 15.742	  0.598	  0.311	  0.689	 15.759	  0.567	99.9	99.9	 15.771	  0.600	 14.602	  0.277	000	000
048017	 15.772	  0.616	  0.306	  0.728	 15.772	  0.596	99.9	99.9	 15.786	  0.607	 14.587	  0.326	000	000
050017	 15.885	  0.720	  0.416	  0.877	 15.839	  0.757	99.9	99.9	 15.859	  0.731	 14.440	  0.413	000	000
052017	 15.978	  0.647	  0.343	  0.767	 15.977	  0.639	 15.950	  0.654	 16.005	  0.641	 14.625	  0.107	   944 	000
054017	 16.022	  0.589	  0.323	  0.691	 16.025	  0.591	99.9	99.9	 16.039	  0.595	 14.932	  0.376	000	000
056017	 16.125	  0.701	  0.412	  0.850	 16.103	  0.719	99.9	99.9	99.9	99.9	 14.740	  0.520	000	000
058017	 16.169	  0.703	  0.394	  0.862	 16.151	  0.690	99.9	99.9	 16.210	  0.692	 14.774	  0.479	000	000
060017	 16.217	  0.644	  0.364	  0.777	 16.223	  0.639	 16.241	  0.644	99.9	99.9	 14.972	  0.573	000	000
061017	 16.274	  0.672	  0.398	  0.811	 16.253	  0.697	99.9	99.9	 16.259	  0.676	99.9	99.9	000	000
064017	 16.306	  0.699	  0.410	  0.843	 16.293	  0.705	99.9	99.9	 16.324	  0.720	 14.881	99.9	   890 	000
065017	 16.364	  0.710	  0.426	  0.878	 16.330	  0.725	99.9	99.9	 16.358	  0.722	 14.873	  0.383	000	000
070017	 16.378	  0.680	  0.358	  0.776	 16.405	  0.630	99.9	99.9	99.9	99.9	99.9	99.9	000	000
073017	 16.419	  0.752	  0.404	  0.847	 16.418	  0.755	99.9	99.9	 16.450	  0.754	 14.961	  0.213	   901 	000
074017	 16.411	  0.729	  0.384	  0.860	 16.419	  0.692	 16.390	  0.721	 16.435	  0.722	 14.970	  0.364	000	000
075017	 16.463	  0.648	  0.374	  0.786	 16.432	  0.667	99.9	99.9	 16.441	  0.679	 15.241	  0.113	000	000
076017	 16.471	  0.793	  0.453	  0.953	 16.438	  0.814	99.9	99.9	 16.455	  0.807	 14.863	  0.301	000	000
077017	 16.506	  0.729	  0.420	  0.866	 16.493	  0.734	 16.442	  0.746	 16.508	  0.744	 14.948	  0.344	000	000
087017	 16.692	  0.785	  0.465	  0.965	 16.700	  0.789	 16.828	  0.716	 16.744	  0.724	99.9	99.9	000	000
001018	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  8.940	  0.195	   962 	    17 
002018	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  9.008	  0.680	000	   135 
003018	99.9	99.9	99.9	99.9	 13.337	  1.532	99.9	99.9	99.9	99.9	 10.500	  0.996	000	000
004018	 13.502	  1.315	  0.713	  1.363	 13.463	  1.329	99.9	99.9	99.9	99.9	 11.166	  0.725	000	   159 
005018	 13.473	  0.566	  0.282	  0.659	 13.475	  0.550	99.9	99.9	99.9	99.9	 12.350	  0.282	000	   191 
006018	99.9	99.9	99.9	99.9	 13.491	  1.222	99.9	99.9	99.9	99.9	 11.308	  0.753	000	   155 
007018	 13.906	  0.536	  0.299	  0.622	 13.914	  0.530	99.9	99.9	 14.006	  0.573	 12.852	  0.245	   652 	     7 
008018	 14.127	  1.073	  0.600	  1.163	 14.110	  1.104	99.9	99.9	 14.139	  1.100	 12.146	  0.667	    27 	    10 
009018	 14.125	  0.572	  0.330	  0.736	 14.112	  0.594	99.9	99.9	 14.147	  0.599	 12.908	  0.368	000	     5 
010018	 14.221	  0.753	  0.393	  0.856	 14.211	  0.757	99.9	99.9	 14.203	  0.756	 12.784	  0.461	000	   138 
011018	 14.468	  0.671	  0.378	  0.808	 14.433	  0.689	99.9	99.9	 14.441	  0.681	 13.123	  0.351	000	   136 
012018	 14.491	  1.132	  0.640	  1.259	 14.463	  1.144	99.9	99.9	 14.506	  1.140	 12.326	  0.699	000	000
013018	 14.593	  1.175	  0.659	  1.268	 14.584	  1.180	99.9	99.9	 14.592	  1.180	 12.449	  0.682	000	000
014018	 14.620	  1.112	  0.593	  1.148	 14.602	  1.121	99.9	99.9	 14.592	  1.097	 12.651	  0.636	000	000
015018	 14.803	  0.664	  0.367	  0.801	 14.792	  0.665	99.9	99.9	 14.791	  0.666	 13.483	  0.402	000	000
016018	 14.887	  0.579	  0.301	  0.677	 14.872	  0.582	99.9	99.9	 14.874	  0.598	 13.728	  0.328	000	000
017018	 14.905	  0.687	  0.440	  0.874	 14.893	  0.729	99.9	99.9	 14.901	  0.733	 13.490	  0.366	000	000
018018	 14.912	  0.810	  0.463	  0.942	 14.899	  0.844	 14.950	  0.830	 14.891	  0.865	 13.388	  0.470	000	000
019018	 14.926	  0.568	  0.298	  0.659	 14.943	  0.547	99.9	99.9	 14.968	  0.565	 13.782	  0.220	000	000
020018	 14.939	  0.637	  0.364	  0.762	 14.945	  0.620	 14.948	  0.603	 14.953	  0.631	 13.618	  0.385	000	000
021018	 14.955	  0.577	  0.335	  0.707	 14.964	  0.575	99.9	99.9	 14.975	  0.595	 13.808	  0.333	000	000
022018	 15.018	  0.591	  0.353	  0.739	 15.013	  0.597	99.9	99.9	 15.018	  0.612	 13.818	  0.321	000	000
023018	 15.118	  0.566	  0.350	  0.745	 15.109	  0.599	99.9	99.9	 15.120	  0.607	 13.905	  0.253	000	000
025018	 15.379	  0.540	  0.321	  0.707	 15.369	  0.556	99.9	99.9	 15.411	  0.577	 14.177	  0.254	000	000
026018	 15.406	  0.865	  0.469	  0.938	 15.392	  0.880	99.9	99.9	 15.432	  0.869	 13.824	  0.481	000	000
027018	 15.554	  0.664	  0.382	  0.793	 15.538	  0.687	99.9	99.9	 15.572	  0.684	 14.304	  0.422	000	000
028018	 15.590	  0.556	  0.308	  0.688	 15.597	  0.562	99.9	99.9	 15.602	  0.580	 14.447	  0.267	000	000
029018	 15.662	  1.126	  0.606	  1.236	 15.663	  1.117	99.9	99.9	 15.663	  1.126	 13.563	  0.629	000	000
030018	 15.702	  0.735	  0.409	  0.872	 15.721	  0.717	99.9	99.9	 15.731	  0.734	 14.211	  0.467	000	000
032018	 15.780	  0.601	  0.327	  0.739	 15.770	  0.606	99.9	99.9	 15.794	  0.592	 14.513	  0.332	000	000
033018	 15.845	  0.570	  0.330	  0.702	 15.821	  0.592	99.9	99.9	 15.831	  0.579	 14.580	  0.152	000	000
034018	 15.836	  0.727	  0.428	  0.895	 15.821	  0.761	99.9	99.9	 15.855	  0.766	 14.359	  0.540	    26 	000
036018	 15.835	  0.614	  0.342	  0.732	 15.842	  0.604	99.9	99.9	 15.865	  0.618	 14.631	  0.330	000	000
037018	 15.950	  0.691	  0.390	  0.860	 15.944	  0.670	99.9	99.9	 15.957	  0.693	 14.528	  0.383	000	000
039018	 16.010	  0.755	  0.441	  0.922	 15.990	  0.785	99.9	99.9	 16.155	  0.738	 14.508	  0.436	000	000
042018	 16.037	  0.697	  0.402	  0.840	 16.031	  0.710	99.9	99.9	 16.045	  0.711	 14.588	  0.435	000	000
043018	 16.090	  0.726	  0.404	  0.885	 16.066	  0.731	99.9	99.9	99.9	99.9	 14.605	  0.525	000	000
047018	 16.152	  0.548	  0.312	  0.710	 16.169	  0.525	 16.193	  0.551	 16.166	  0.558	 15.016	  0.232	000	000
051018	 16.238	  0.743	  0.391	  0.850	 16.230	  0.726	99.9	99.9	 16.245	  0.744	 14.850	  0.566	000	000
053018	 16.278	  0.670	  0.396	  0.837	 16.251	  0.695	99.9	99.9	99.9	99.9	 15.011	  0.292	000	000
056018	 16.290	  0.647	  0.352	  0.778	 16.311	  0.639	99.9	99.9	 16.326	  0.641	 15.004	  0.115	000	000
057018	 16.359	  0.717	  0.404	  0.818	 16.377	  0.721	99.9	99.9	 16.369	  0.746	 14.992	  0.349	000	000
058018	 16.405	  0.745	  0.428	  0.883	 16.384	  0.737	99.9	99.9	 16.380	  0.758	 14.956	  0.556	000	000
063018	 16.527	  0.664	  0.348	  0.790	 16.522	  0.675	99.9	99.9	 16.543	  0.677	 15.216	  0.379	   898 	000
001019	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  9.248	  0.015	   961 	    19 
002019	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.595	  0.236	000	   156 
003019	 12.955	  0.726	  0.409	  0.856	 12.955	  0.717	99.9	99.9	99.9	99.9	 11.520	  0.448	   892 	    11 
004019	 13.161	  1.201	  0.648	  1.240	 13.150	  1.197	99.9	99.9	99.9	99.9	 11.042	  0.721	000	     4 
005019	 13.265	  1.132	  0.575	  1.182	 13.269	  1.122	99.9	99.9	99.9	99.9	 11.253	  0.685	000	    18 
006019	 13.500	  1.156	  0.637	  1.272	 13.460	  1.174	99.9	99.9	99.9	99.9	 11.306	  0.692	000	000
007019	 13.573	  0.595	  0.357	  0.739	 13.581	  0.595	99.9	99.9	99.9	99.9	 12.343	  0.322	000	   174 
008019	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 13.855	  0.877	 12.297	  0.376	000	000
009019	 13.675	  1.058	  0.584	  1.164	 13.643	  1.072	99.9	99.9	99.9	99.9	 11.674	  0.652	000	   101 
010019	 14.003	  1.490	  0.804	  1.558	 13.959	  1.489	99.9	99.9	99.9	99.9	 11.345	  0.906	000	    54 
011019	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 12.439	  0.318	000	    91 
012019	 14.297	  0.645	  0.349	  0.729	 14.296	  0.648	99.9	99.9	 14.292	  0.655	 13.034	  0.370	000	   154 
013019	 14.497	  0.638	  0.379	  0.774	 14.477	  0.641	99.9	99.9	 14.485	  0.639	 13.241	  0.363	000	   171 
014019	 14.478	  1.081	  0.565	  1.166	 14.480	  1.076	99.9	99.9	 14.476	  1.092	 12.441	  0.627	000	000
015019	 14.632	  0.624	  0.313	  0.705	 14.638	  0.616	99.9	99.9	 14.595	  0.621	 13.044	  0.370	000	   125 
016019	 14.662	  0.658	  0.365	  0.756	 14.664	  0.651	99.9	99.9	 14.657	  0.671	 13.371	  0.385	000	000
017019	 14.684	  1.200	  0.624	  1.207	 14.673	  1.185	99.9	99.9	 14.656	  1.168	 12.522	  0.686	000	000
018019	 14.841	  0.626	  0.363	  0.795	 14.833	  0.640	99.9	99.9	 14.830	  0.661	 13.566	  0.334	000	000
019019	 14.865	  1.079	  0.607	  1.237	 14.856	  1.079	99.9	99.9	 14.855	  1.094	 12.768	  0.653	000	000
020019	 14.945	  0.638	  0.363	  0.803	 14.935	  0.635	99.9	99.9	 14.930	  0.642	 13.653	  0.381	000	000
021019	 14.981	  0.570	  0.333	  0.716	 14.957	  0.578	99.9	99.9	 14.957	  0.589	 13.826	  0.374	000	000
022019	 15.031	  1.220	  0.648	  1.265	 15.016	  1.215	99.9	99.9	 15.006	  1.194	 12.813	  0.719	000	000
023019	 15.051	  1.198	  0.636	  1.278	 15.025	  1.194	99.9	99.9	 15.006	  1.218	 12.831	  0.711	000	000
024019	 15.171	  0.687	  0.399	  0.826	 15.152	  0.711	99.9	99.9	 15.112	  0.760	 13.825	  0.349	000	000
025019	 15.148	  0.585	  0.317	  0.733	 15.172	  0.562	99.9	99.9	 15.166	  0.593	 13.855	  0.311	000	000
026019	 15.225	  0.535	  0.337	  0.689	 15.193	  0.555	99.9	99.9	 15.204	  0.561	 14.090	  0.308	000	000
027019	 15.228	  0.592	  0.358	  0.746	 15.215	  0.599	99.9	99.9	 15.224	  0.620	 13.997	  0.343	000	000
028019	 15.340	  1.366	  0.701	  1.338	 15.323	  1.329	99.9	99.9	 15.349	  1.328	 13.006	  0.791	000	000
029019	 15.354	  0.566	  0.312	  0.666	 15.343	  0.565	99.9	99.9	 15.325	  0.576	 14.173	  0.313	000	000
030019	 15.363	  1.106	  0.588	  1.125	 15.351	  1.079	99.9	99.9	 15.335	  1.085	 13.049	  0.506	000	000
031019	 15.418	  0.663	  0.374	  0.773	 15.419	  0.650	99.9	99.9	 15.401	  0.669	 14.090	  0.315	000	000
034019	 15.506	  0.600	  0.315	  0.723	 15.496	  0.604	99.9	99.9	 15.510	  0.600	 14.344	  0.314	000	000
035019	 15.538	  0.707	  0.419	  0.839	 15.510	  0.732	99.9	99.9	99.9	99.9	 13.714	  0.249	000	000
036019	 15.689	  0.572	  0.356	  0.751	 15.657	  0.605	99.9	99.9	 15.688	  0.607	99.9	99.9	000	000
037019	 15.631	  0.736	  0.384	  0.830	 15.663	  0.663	99.9	99.9	 15.725	  0.600	 14.093	  0.322	000	000
038019	 15.713	  0.795	  0.435	  0.872	 15.695	  0.803	99.9	99.9	 15.745	  0.610	 14.263	  0.506	000	000
039019	 15.742	  0.687	  0.371	  0.815	 15.725	  0.679	99.9	99.9	 15.751	  0.683	 14.400	  0.431	000	000
041019	 15.717	  0.609	  0.301	  0.673	 15.745	  0.575	99.9	99.9	 15.759	  0.596	 14.575	  0.291	000	000
042019	 15.752	  0.628	  0.353	  0.736	 15.751	  0.613	99.9	99.9	 15.724	  0.629	 14.535	  0.346	000	000
046019	 15.767	  0.622	  0.331	  0.746	 15.786	  0.604	99.9	99.9	 15.789	  0.627	 14.530	  0.422	000	000
048019	 15.942	  0.632	  0.390	  0.793	 15.940	  0.635	99.9	99.9	 15.952	  0.659	 14.604	  0.379	000	000
049019	 15.942	  0.722	  0.390	  0.840	 15.949	  0.719	99.9	99.9	 15.967	  0.735	 14.548	  0.249	000	000
051019	 16.088	  0.632	  0.323	  0.741	 16.104	  0.597	99.9	99.9	 16.104	  0.628	 14.902	  0.545	000	000
052019	 16.121	  0.665	  0.370	  0.782	 16.123	  0.645	99.9	99.9	 16.152	  0.655	 14.814	  0.373	000	000
055019	 16.287	  0.628	  0.371	  0.801	 16.253	  0.641	99.9	99.9	 16.260	  0.628	 15.003	  0.421	000	000
058019	 16.310	  0.623	  0.357	  0.757	 16.286	  0.646	99.9	99.9	 16.293	  0.650	 14.958	  0.256	000	000
059019	 16.329	  0.646	  0.346	  0.681	 16.306	  0.629	99.9	99.9	99.9	99.9	 15.090	  0.577	000	000
061019	 16.327	  0.670	  0.347	  0.753	 16.315	  0.664	99.9	99.9	 16.327	  0.651	 15.044	  0.016	000	000
062019	 16.347	  0.686	  0.380	  0.798	 16.333	  0.694	99.9	99.9	 16.376	  0.703	 14.969	  0.286	000	000
063019	 16.337	  0.500	  0.291	  0.683	 16.352	  0.492	99.9	99.9	 16.331	  0.527	99.9	99.9	000	000
065019	 16.487	  0.962	  0.544	  1.049	 16.470	  0.982	99.9	99.9	 16.481	  0.951	99.9	99.9	000	000
067019	 16.493	  0.771	  0.422	  0.872	 16.487	  0.768	99.9	99.9	 16.512	  0.772	 15.096	  0.430	000	000
068019	 16.494	  0.762	  0.440	  0.877	 16.493	  0.776	99.9	99.9	 16.498	  0.790	 15.109	  0.466	000	000
002020	99.9	99.9	99.9	99.9	 12.459	  1.259	99.9	99.9	99.9	99.9	 10.273	  0.778	000	000
003020	99.9	99.9	99.9	99.9	 12.573	  1.095	99.9	99.9	 15.012	  0.547	 10.580	  0.643	000	     6 
004020	 13.266	  1.092	  0.647	  1.254	 13.234	  1.116	99.9	99.9	 13.193	  1.128	 11.103	  0.698	000	000
005020	 13.446	  0.352	  0.259	  0.536	 13.406	  0.426	99.9	99.9	99.9	99.9	 12.542	  0.208	000	     1 
006020	 13.416	  0.673	  0.362	  0.771	 13.431	  0.670	99.9	99.9	99.9	99.9	 12.154	  0.359	000	    37 
007020	 13.460	  0.485	  0.282	  0.617	 13.438	  0.504	99.9	99.9	99.9	99.9	 12.465	  0.278	000	000
008020	 13.473	  1.180	  0.625	  1.233	 13.443	  1.174	99.9	99.9	99.9	99.9	 11.379	  0.693	000	000
009020	 13.540	  1.397	  0.827	  1.546	 13.487	  1.419	99.9	99.9	99.9	99.9	 10.914	  0.911	000	     2 
010020	 13.759	  0.651	  0.339	  0.731	 13.768	  0.628	99.9	99.9	 13.739	  0.677	 12.539	  0.341	000	000
011020	 14.045	  0.575	  0.283	  0.672	 14.057	  0.560	99.9	99.9	 14.062	  0.575	 12.894	  0.335	000	   165 
012020	 14.166	  0.583	  0.385	  0.822	 14.136	  0.628	99.9	99.9	 14.175	  0.649	 12.819	  0.420	000	     3 
013020	 14.188	  1.203	  0.643	  1.292	 14.182	  1.212	99.9	99.9	 14.171	  1.187	 11.985	  0.742	000	    31 
014020	 14.295	  0.679	  0.372	  0.795	 14.279	  0.708	99.9	99.9	 14.282	  0.717	 13.016	  0.408	000	    16 
015020	 14.367	  0.574	  0.321	  0.682	 14.348	  0.578	99.9	99.9	99.9	99.9	 13.175	  0.297	000	000
017020	 14.548	  0.617	  0.383	  0.764	 14.542	  0.625	99.9	99.9	 14.556	  0.644	 13.270	  0.396	000	000
018020	 14.602	  0.669	  0.378	  0.812	 14.612	  0.658	99.9	99.9	 14.603	  0.685	 13.256	  0.402	000	000
019020	 14.834	  0.684	  0.368	  0.817	 14.839	  0.674	99.9	99.9	 14.844	  0.685	 13.509	  0.390	000	000
020020	 14.906	  0.689	  0.376	  0.816	 14.913	  0.679	99.9	99.9	 14.912	  0.683	 13.568	  0.370	000	000
021020	 14.926	  1.199	  0.617	  1.232	 14.929	  1.160	99.9	99.9	 14.850	  1.221	 12.789	  0.684	000	000
022020	 15.125	  0.555	  0.394	  0.866	 15.025	  0.602	99.9	99.9	 15.098	  0.601	 13.790	  0.376	000	000
023020	 15.258	  0.583	  0.315	  0.727	 15.243	  0.582	99.9	99.9	99.9	99.9	 14.094	  0.297	000	000
024020	 15.258	  0.672	  0.338	  0.752	 15.260	  0.667	99.9	99.9	 15.287	  0.664	 13.998	  0.323	000	000
025020	 15.330	  0.661	  0.391	  0.832	 15.331	  0.665	99.9	99.9	 15.320	  0.687	 13.985	  0.413	000	000
027020	 15.332	  0.616	  0.310	  0.744	 15.342	  0.602	99.9	99.9	 15.325	  0.626	 14.107	  0.388	000	000
028020	 15.336	  0.670	  0.350	  0.761	 15.348	  0.654	99.9	99.9	 15.337	  0.682	 14.052	  0.319	000	000
029020	 15.357	  0.692	  0.387	  0.721	 15.404	  0.643	99.9	99.9	99.9	99.9	99.9	99.9	000	000
030020	 15.451	  0.945	  0.535	  1.031	 15.425	  0.919	99.9	99.9	 15.462	  0.924	 13.736	  0.548	000	000
031020	 15.535	  0.638	  0.375	  0.777	 15.521	  0.655	99.9	99.9	 15.570	  0.670	 14.225	  0.203	   895 	000
032020	 15.685	  1.100	  0.713	  1.202	 15.573	  1.125	99.9	99.9	 15.631	  1.093	 13.240	  0.676	000	000
035020	 15.808	  0.597	  0.347	  0.743	 15.793	  0.592	99.9	99.9	 15.785	  0.602	 14.543	  0.295	000	000
036020	 15.818	  0.642	  0.358	  0.825	 15.816	  0.636	99.9	99.9	 15.828	  0.648	 14.423	  0.528	000	000
037020	 15.823	  0.762	  0.496	  0.991	 15.816	  0.782	99.9	99.9	 15.809	  0.803	 14.146	  0.500	000	000
040020	 15.889	  0.785	  0.428	  0.882	 15.874	  0.781	99.9	99.9	 15.847	  0.800	 14.419	  0.354	000	000
041020	 15.886	  0.651	  0.347	  0.780	 15.931	  0.615	99.9	99.9	 15.917	  0.631	 14.481	  0.384	000	000
042020	 15.960	  0.740	  0.406	  0.855	 15.935	  0.751	99.9	99.9	 15.941	  0.729	 14.487	  0.326	000	000
045020	 16.086	  0.593	  0.360	  0.741	 16.066	  0.606	99.9	99.9	 16.072	  0.623	 14.886	  0.376	000	000
046020	 16.091	  0.820	  0.439	  0.870	 16.080	  0.827	99.9	99.9	 16.081	  0.801	 14.576	  0.241	000	000
048020	 16.107	  0.532	  0.312	  0.669	 16.084	  0.529	99.9	99.9	 16.082	  0.532	 15.002	  0.211	000	000
049020	 16.082	  0.617	  0.341	  0.758	 16.086	  0.611	99.9	99.9	 16.073	  0.648	 14.815	  0.301	000	000
050020	 16.125	  0.752	  0.411	  0.904	 16.118	  0.757	99.9	99.9	 16.150	  0.770	 14.617	  0.404	000	000
051020	 16.142	  0.633	  0.336	  0.746	 16.146	  0.620	99.9	99.9	 16.141	  0.642	 14.833	  0.456	000	000
054020	 16.197	  0.689	  0.410	  0.868	 16.183	  0.712	99.9	99.9	 16.218	  0.735	 14.739	  0.450	000	000
055020	 16.286	  0.621	  0.376	  0.787	 16.263	  0.657	99.9	99.9	 16.297	  0.664	 14.964	  0.306	000	000
057020	 16.309	  0.632	  0.358	  0.736	 16.302	  0.634	99.9	99.9	 16.291	  0.635	 14.989	  0.388	000	000
058020	 16.316	  0.638	  0.345	  0.801	 16.315	  0.630	99.9	99.9	 16.326	  0.641	 14.902	  0.381	000	000
063020	 16.437	  0.614	  0.366	  0.742	 16.416	  0.654	99.9	99.9	 16.461	  0.649	 15.035	  0.425	000	000
001021	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  8.592	  0.303	000	000
002021	99.9	99.9	99.9	99.9	 12.787	  1.249	99.9	99.9	99.9	99.9	 10.581	  0.707	000	000
003021	 13.019	  1.140	  0.620	  1.210	99.9	99.9	99.9	99.9	99.9	99.9	 10.974	  0.668	000	000
004021	99.9	99.9	99.9	99.9	 13.026	  0.581	99.9	99.9	99.9	99.9	 11.842	  0.324	000	000
005021	 13.128	  0.926	  0.563	  1.168	99.9	99.9	99.9	99.9	99.9	99.9	 11.190	  0.640	000	000
006021	 13.288	  1.234	  0.628	  1.253	 13.306	  1.193	99.9	99.9	99.9	99.9	 11.136	  0.740	000	000
007021	99.9	99.9	99.9	99.9	 13.768	  1.251	99.9	99.9	99.9	99.9	 11.487	  0.804	000	     9 
008021	 14.178	  0.275	  0.130	  0.310	 14.160	  0.295	99.9	99.9	 14.216	  0.287	 13.575	  0.146	   897 	     8 
009021	 14.206	  0.858	  0.474	  0.954	 14.180	  0.886	99.9	99.9	 14.170	  0.862	 12.556	  0.469	000	000
010021	 14.273	  0.719	  0.404	  0.822	 14.282	  0.703	99.9	99.9	 14.200	  0.776	 12.950	  0.378	000	000
011021	 14.334	  0.580	  0.332	  0.721	 14.335	  0.591	99.9	99.9	 14.326	  0.591	 13.133	  0.344	000	000
012021	 14.323	  1.044	  0.611	  1.145	 14.343	  1.030	99.9	99.9	 14.317	  1.048	 12.255	  0.675	000	000
013021	 14.547	  1.134	  0.649	  1.223	 14.532	  1.149	99.9	99.9	 14.553	  1.148	 12.451	  0.695	000	000
014021	 14.660	  0.568	  0.335	  0.696	 14.607	  0.572	99.9	99.9	 14.657	  0.585	 13.481	  0.315	000	000
015021	 14.668	  1.199	  0.642	  1.274	 14.656	  1.198	99.9	99.9	 14.633	  1.188	 12.433	  0.747	000	000
016021	 14.706	  0.485	  0.267	  0.580	 14.700	  0.482	99.9	99.9	 14.786	  0.509	 13.727	  0.206	000	000
017021	 14.741	  0.610	  0.339	  0.715	99.9	99.9	99.9	99.9	 14.707	  0.615	 13.500	  0.360	000	000
018021	 14.768	  1.485	  0.800	  1.526	 14.746	  1.491	99.9	99.9	99.9	99.9	 12.097	  0.925	000	000
019021	 14.850	  0.600	  0.342	  0.731	 14.843	  0.611	99.9	99.9	 14.872	  0.620	 13.634	  0.336	000	000
020021	 14.930	  0.891	  0.465	  0.945	99.9	99.9	99.9	99.9	 14.885	  0.870	 13.316	  0.376	000	000
021021	 14.962	  1.049	  0.559	  1.090	 14.958	  1.045	99.9	99.9	 14.937	  1.054	 13.091	  0.624	000	000
022021	 15.001	  0.785	  0.372	  0.808	 15.019	  0.757	99.9	99.9	99.9	99.9	 13.631	  0.469	000	000
023021	 15.038	  1.099	  0.617	  1.197	 15.021	  1.126	99.9	99.9	 15.034	  1.129	 12.976	  0.678	000	000
024021	 15.061	  0.600	  0.353	  0.736	 15.060	  0.603	99.9	99.9	 15.077	  0.605	 13.857	  0.400	000	000
025021	 15.064	  1.145	  0.609	  1.231	 15.065	  1.114	99.9	99.9	 15.085	  1.115	 12.933	  0.655	000	000
026021	 15.107	  1.123	  0.608	  1.224	 15.109	  1.118	99.9	99.9	 15.102	  1.135	 12.959	  0.700	000	000
027021	 15.179	  0.580	  0.325	  0.702	 15.167	  0.590	99.9	99.9	 15.211	  0.590	 14.019	  0.347	000	000
028021	 15.208	  0.592	  0.315	  0.694	 15.225	  0.577	99.9	99.9	 15.237	  0.592	 14.058	  0.197	000	000
030021	 15.227	  1.808	  1.372	  2.838	 15.259	  1.680	99.9	99.9	 15.300	  1.679	 10.266	  1.235	000	000
031021	 15.270	  0.723	  0.422	  0.869	 15.292	  0.715	99.9	99.9	 15.278	  0.732	 13.840	  0.371	000	000
032021	 15.309	  0.468	  0.260	  0.579	 15.305	  0.463	99.9	99.9	 15.275	  0.494	 14.370	  0.308	000	000
033021	 15.302	  0.733	  0.400	  0.860	 15.308	  0.726	99.9	99.9	 15.324	  0.732	 13.899	  0.451	000	000
034021	 15.276	  0.722	  0.385	  0.834	 15.331	  0.689	99.9	99.9	 15.301	  0.744	 13.852	  0.463	000	000
035021	 15.403	  1.117	  0.601	  1.206	 15.375	  1.113	99.9	99.9	 15.365	  1.074	 13.355	  0.680	000	000
036021	 15.407	  0.703	  0.369	  0.791	 15.418	  0.687	99.9	99.9	 15.436	  0.698	 14.054	  0.420	000	000
037021	 15.432	  0.719	  0.377	  0.797	99.9	99.9	99.9	99.9	99.9	99.9	 13.672	  0.374	000	000
038021	 15.489	  0.969	  0.594	  1.142	 15.483	  0.985	99.9	99.9	 15.482	  0.968	 13.598	  0.622	000	000
041021	 15.708	  0.730	  0.404	  0.843	 15.714	  0.729	99.9	99.9	 15.671	  0.725	 14.384	  0.440	000	000
043021	 15.779	  0.570	  0.358	  0.755	 15.757	  0.588	99.9	99.9	 15.763	  0.615	 14.643	  0.192	000	000
044021	 15.759	  0.693	  0.391	  0.767	99.9	99.9	99.9	99.9	 15.723	  0.695	 14.332	  0.378	000	000
045021	 15.831	  0.641	  0.416	  0.858	 15.778	  0.679	99.9	99.9	 15.820	  0.699	 14.419	  0.403	000	000
046021	 15.819	  0.718	  0.413	  0.811	 15.805	  0.750	99.9	99.9	 15.720	  0.595	 14.440	  0.400	000	000
047021	 15.854	  0.681	  0.350	  0.774	 15.879	  0.648	99.9	99.9	 15.893	  0.672	 14.565	  0.406	000	000
049021	 15.906	  0.641	  0.357	  0.697	 15.925	  0.615	99.9	99.9	 15.884	  0.645	 14.694	  0.262	000	000
051021	 16.055	  0.661	  0.400	  0.838	 16.052	  0.675	99.9	99.9	 16.048	  0.688	 14.581	  0.359	000	000
052021	 16.085	  0.595	  0.326	  0.713	99.9	99.9	99.9	99.9	 16.055	  0.591	 14.863	  0.178	000	000
054021	 16.142	  0.644	  0.393	  0.851	 16.117	  0.675	99.9	99.9	 16.161	  0.681	 14.818	  0.331	000	000
056021	 16.204	  0.612	  0.358	  0.755	 16.185	  0.624	99.9	99.9	 16.218	  0.645	 14.772	  0.168	000	000
057021	 16.189	  0.630	  0.361	  0.722	 16.193	  0.629	99.9	99.9	 16.162	  0.636	 14.861	  0.183	000	000
058021	 16.222	  0.619	  0.358	  0.775	 16.222	  0.630	99.9	99.9	 16.257	  0.656	 14.964	  0.080	000	000
060021	 16.245	  0.638	  0.330	  0.740	 16.242	  0.649	99.9	99.9	 16.275	  0.651	 14.964	  0.311	000	000
063021	 16.343	  0.706	  0.420	  0.927	 16.321	  0.736	99.9	99.9	 16.318	  0.744	 14.786	  0.551	000	000
064021	 16.335	  0.718	  0.407	  0.800	99.9	99.9	99.9	99.9	 16.301	  0.745	 14.918	  0.495	000	000
066021	 16.361	  0.760	  0.454	  0.968	 16.343	  0.767	99.9	99.9	 16.373	  0.780	 14.803	  0.422	000	000
070021	 16.405	  0.585	  0.335	  0.722	 16.398	  0.597	99.9	99.9	 16.439	  0.611	 15.313	  0.314	000	000
002022	99.9	99.9	99.9	99.9	 12.146	  0.426	99.9	99.9	99.9	99.9	 11.120	  0.233	000	000
003022	 13.104	  0.413	  0.193	  0.445	 13.104	  0.405	99.9	99.9	99.9	99.9	 12.304	  0.150	000	    26 
004022	 13.180	  0.517	  0.271	  0.609	 13.205	  0.495	99.9	99.9	99.9	99.9	 12.152	  0.238	000	000
005022	 13.788	  0.654	  0.360	  0.783	 13.826	  0.643	99.9	99.9	99.9	99.9	 12.515	  0.369	000	000
006022	 13.877	  0.520	  0.331	  0.653	 13.862	  0.522	99.9	99.9	 13.823	  0.560	 12.736	  0.317	000	000
007022	 13.925	  0.876	  0.502	  1.008	99.9	99.9	99.9	99.9	99.9	99.9	 12.247	  0.551	000	000
008022	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.035	  1.085	 11.948	  0.732	000	000
009022	 14.182	  1.592	  0.847	  1.612	99.9	99.9	99.9	99.9	 14.093	  1.572	 11.366	  0.942	000	000
010022	 14.210	  0.669	  0.393	  0.792	 14.211	  0.695	99.9	99.9	 14.197	  0.707	 12.864	  0.399	000	000
011022	 14.352	  1.312	  0.708	  1.389	99.9	99.9	99.9	99.9	 14.329	  1.304	 11.952	  0.808	000	000
012022	 14.589	  0.708	  0.433	  0.866	 14.583	  0.746	99.9	99.9	 14.601	  0.745	 13.126	  0.389	000	000
013022	 14.595	  0.603	  0.387	  0.754	99.9	99.9	99.9	99.9	99.9	99.9	 13.332	  0.361	000	000
014022	 14.748	  0.445	  0.253	  0.591	 14.791	  0.414	99.9	99.9	 14.749	  0.461	 13.748	  0.232	000	000
015022	 14.891	  0.793	  0.406	  0.800	 14.888	  0.797	99.9	99.9	 14.875	  0.801	 13.508	  0.418	000	000
016022	 14.948	  0.674	  0.338	  0.751	99.9	99.9	99.9	99.9	 14.992	  0.656	 13.732	  0.373	000	000
017022	 15.014	  0.758	  0.476	  0.953	99.9	99.9	99.9	99.9	 15.001	  0.821	 13.400	  0.491	000	000
018022	 15.083	  0.722	  0.427	  0.825	 15.077	  0.750	99.9	99.9	 15.081	  0.764	 13.745	  0.423	000	000
019022	 15.107	  1.198	  0.679	  1.292	 15.086	  1.213	99.9	99.9	 15.091	  1.212	 12.889	  0.756	000	000
020022	 15.106	  1.058	  0.575	  1.156	 15.103	  1.056	99.9	99.9	 15.093	  1.060	 13.215	  0.649	000	000
021022	 15.136	  0.612	  0.382	  0.766	 15.129	  0.612	99.9	99.9	 15.108	  0.640	 13.896	  0.361	000	000
022022	 15.168	  0.547	  0.350	  0.763	99.9	99.9	99.9	99.9	 15.145	  0.631	 13.916	  0.372	000	000
023022	 15.186	  0.604	  0.363	  0.783	99.9	99.9	99.9	99.9	 15.188	  0.635	 13.917	  0.365	000	000
024022	 15.227	  0.766	  0.426	  0.887	 15.218	  0.769	99.9	99.9	 15.181	  0.756	 13.716	  0.525	000	000
025022	 15.274	  0.637	  0.358	  0.763	 15.264	  0.644	99.9	99.9	 15.260	  0.644	 13.998	  0.337	000	000
026022	 15.340	  1.208	  0.647	  1.251	 15.323	  1.222	99.9	99.9	 15.356	  1.231	 13.199	  0.719	000	000
027022	 15.325	  1.092	  0.634	  1.202	99.9	99.9	99.9	99.9	 15.519	  1.351	 13.345	  0.618	000	000
028022	 15.363	  0.551	  0.338	  0.711	 15.331	  0.583	99.9	99.9	 15.381	  0.581	 14.202	  0.306	000	000
029022	 15.357	  0.780	  0.438	  0.944	 15.345	  0.795	99.9	99.9	 15.351	  0.819	 13.814	  0.470	000	000
030022	 15.370	  0.724	  0.403	  0.817	 15.399	  0.701	99.9	99.9	 15.380	  0.747	 14.026	  0.346	000	000
031022	 15.431	  1.076	  0.555	  1.134	99.9	99.9	99.9	99.9	 15.401	  1.061	 13.411	  0.642	000	000
032022	 15.444	  0.659	  0.387	  0.819	 15.431	  0.677	99.9	99.9	 15.467	  0.694	 14.092	  0.364	000	000
034022	 15.496	  0.656	  0.398	  0.827	 15.500	  0.667	99.9	99.9	 15.518	  0.669	 14.133	  0.367	000	000
036022	 15.532	  1.087	  0.605	  1.188	 15.520	  1.102	99.9	99.9	 15.537	  1.097	 13.476	  0.613	000	000
037022	 15.536	  0.602	  0.343	  0.717	 15.534	  0.610	99.9	99.9	 15.512	  0.612	 14.258	  0.307	000	000
038022	 15.604	  0.581	  0.336	  0.728	99.9	99.9	99.9	99.9	 15.607	  0.606	 14.426	  0.289	000	000
039022	 15.642	  0.604	  0.347	  0.746	 15.637	  0.622	99.9	99.9	 15.654	  0.639	 14.408	  0.299	000	000
041022	 15.750	  0.723	  0.420	  0.883	 15.723	  0.739	99.9	99.9	 15.727	  0.739	 14.254	  0.482	000	000
042022	 15.798	  0.530	  0.324	  0.723	99.9	99.9	99.9	99.9	 17.194	  1.075	 14.617	  0.239	000	000
044022	 15.935	  0.585	  0.365	  0.739	 15.930	  0.596	99.9	99.9	 15.924	  0.611	 14.659	  0.270	000	000
045022	 15.956	  0.641	  0.330	  0.731	99.9	99.9	99.9	99.9	 15.989	  0.636	 14.750	  0.257	000	000
049022	 16.080	  0.726	  0.433	  0.908	 16.114	  0.693	99.9	99.9	 16.094	  0.740	 14.546	  0.397	000	000
052022	 16.148	  0.726	  0.428	  0.896	99.9	99.9	99.9	99.9	 16.151	  0.748	 14.640	  0.440	000	000
056022	 16.204	  0.583	  0.376	  0.740	 16.170	  0.610	99.9	99.9	99.9	99.9	 14.940	  0.398	000	000
060022	 16.281	  0.696	  0.401	  0.837	 16.285	  0.688	99.9	99.9	 16.290	  0.709	 14.861	  0.514	000	000
062022	 16.299	  0.757	  0.407	  0.916	 16.324	  0.734	99.9	99.9	 16.293	  0.784	 14.832	  0.494	000	000
065022	 16.447	  0.852	  0.452	  0.940	99.9	99.9	99.9	99.9	 16.400	  0.860	 14.749	  0.457	000	000
066022	 16.478	  0.809	  0.455	  0.912	 16.452	  0.834	99.9	99.9	 16.522	  0.848	 15.061	  0.503	000	000
078022	 16.466	  0.721	  0.409	  0.870	99.9	99.9	99.9	99.9	 16.475	  0.749	 15.115	  0.609	000	000
005023	 12.868	  0.628	  0.346	  0.736	99.9	99.9	99.9	99.9	99.9	99.9	 11.639	  0.342	000	000
006023	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.554	  0.781	000	000
008023	 13.549	  0.865	  0.456	  0.910	 13.570	  0.851	99.9	99.9	99.9	99.9	 11.994	  0.452	000	000
009023	 13.693	  1.706	  0.898	  1.734	 13.672	  1.650	99.9	99.9	99.9	99.9	 10.661	  0.982	000	000
010023	 13.769	  0.693	  0.408	  0.803	99.9	99.9	99.9	99.9	 13.707	  0.749	 12.449	  0.366	000	000
011023	 14.144	  0.576	  0.345	  0.694	 14.120	  0.588	99.9	99.9	 14.113	  0.604	 12.972	  0.336	000	000
012023	 14.183	  0.610	  0.365	  0.767	99.9	99.9	99.9	99.9	 14.190	  0.633	 12.896	  0.369	000	000
013023	 14.194	  0.672	  0.375	  0.820	 14.191	  0.697	99.9	99.9	 14.221	  0.720	 12.839	  0.400	000	000
014023	 14.264	  0.615	  0.357	  0.768	99.9	99.9	99.9	99.9	 14.259	  0.646	 13.032	  0.309	000	000
015023	 14.276	  0.504	  0.287	  0.604	 14.268	  0.501	99.9	99.9	 14.286	  0.516	 13.231	  0.229	000	000
016023	 14.511	  0.491	  0.312	  0.667	 14.491	  0.518	99.9	99.9	 14.519	  0.539	 13.347	  0.234	000	000
017023	 14.521	  1.071	  0.618	  1.222	99.9	99.9	99.9	99.9	 14.468	  1.137	 12.379	  0.657	000	000
018023	 14.598	  1.347	  0.733	  1.466	 14.582	  1.349	99.9	99.9	 14.563	  1.339	 12.093	  0.920	000	000
019023	 14.703	  0.779	  0.417	  0.806	99.9	99.9	99.9	99.9	 14.645	  0.822	 13.235	  0.391	000	000
020023	 14.729	  1.375	  0.717	  1.378	99.9	99.9	99.9	99.9	 14.667	  1.313	 12.368	  0.775	000	000
021023	 14.788	  0.712	  0.417	  0.834	 14.764	  0.741	99.9	99.9	 14.873	  0.706	 13.462	  0.351	000	000
022023	 14.787	  1.369	  0.656	  1.310	 14.830	  1.320	99.9	99.9	 14.802	  1.313	 12.499	  0.744	000	000
023023	 14.849	  0.597	  0.344	  0.709	99.9	99.9	99.9	99.9	 14.795	  0.651	 13.671	  0.321	000	000
024023	 14.986	  0.788	  0.407	  0.830	 15.003	  0.775	99.9	99.9	 14.997	  0.777	 13.585	  0.354	000	000
025023	 15.082	  0.533	  0.318	  0.712	99.9	99.9	99.9	99.9	 15.075	  0.563	 13.855	  0.359	000	000
026023	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.004	  0.621	 13.845	  0.367	000	000
027023	 15.139	  0.983	  0.535	  1.076	 15.150	  0.941	99.9	99.9	 15.094	  0.991	 13.363	  0.587	000	000
028023	 15.197	  0.841	  0.488	  0.962	99.9	99.9	99.9	99.9	 15.205	  1.286	 13.655	  0.498	000	000
029023	 15.230	  1.133	  0.620	  1.232	 15.214	  1.133	99.9	99.9	 15.202	  1.112	 13.144	  0.701	000	000
030023	 15.231	  0.579	  0.323	  0.687	99.9	99.9	99.9	99.9	 15.189	  0.636	 13.937	  0.238	000	000
031023	 15.232	  0.612	  0.384	  0.730	99.9	99.9	99.9	99.9	 15.195	  0.643	 13.979	  0.440	000	000
032023	 15.238	  0.477	  0.256	  0.587	99.9	99.9	99.9	99.9	 15.249	  0.484	 14.274	  0.183	000	000
033023	 15.255	  0.646	  0.368	  0.800	 15.242	  0.633	99.9	99.9	 15.264	  0.639	 13.966	  0.411	000	000
034023	 15.330	  0.589	  0.348	  0.729	99.9	99.9	99.9	99.9	 15.334	  0.607	 14.070	  0.284	000	000
036023	 15.466	  0.541	  0.331	  0.697	99.9	99.9	99.9	99.9	 15.472	  0.576	 14.331	  0.270	000	000
037023	 15.497	  0.711	  0.409	  0.855	 15.475	  0.720	99.9	99.9	 15.495	  0.730	 14.105	  0.385	000	000
038023	 15.488	  0.687	  0.456	  0.864	99.9	99.9	99.9	99.9	 15.475	  0.731	 14.113	  0.404	000	000
039023	 15.544	  0.752	  0.417	  0.868	 15.520	  0.792	99.9	99.9	 15.533	  0.796	 14.073	  0.387	000	000
040023	 15.525	  0.601	  0.345	  0.760	99.9	99.9	99.9	99.9	 15.541	  0.625	 14.268	  0.286	000	000
041023	 15.526	  0.606	  0.341	  0.620	99.9	99.9	99.9	99.9	 15.500	  0.587	 14.269	  0.347	000	000
042023	 15.656	  0.510	  0.288	  0.666	 15.638	  0.529	99.9	99.9	 15.677	  0.540	 14.525	  0.254	000	000
043023	 15.664	  0.617	  0.376	  0.823	 15.649	  0.597	99.9	99.9	 15.640	  0.603	99.9	99.9	000	000
045023	 15.739	  0.683	  0.365	  0.768	99.9	99.9	99.9	99.9	 15.693	  0.676	 14.518	  0.504	000	000
047023	 15.746	  0.598	  0.338	  0.754	 15.762	  0.593	99.9	99.9	 15.749	  0.618	 14.442	  0.271	000	000
048023	 15.772	  0.746	  0.410	  0.844	99.9	99.9	99.9	99.9	 15.761	  0.740	 14.341	  0.397	000	000
049023	 15.785	  0.618	  0.269	  0.724	99.9	99.9	99.9	99.9	 15.727	  0.647	 14.201	  0.467	000	000
051023	 15.815	  0.776	  0.425	  0.883	99.9	99.9	99.9	99.9	 15.720	  0.614	 14.387	  0.426	000	000
055023	 15.883	  0.744	  0.402	  0.854	99.9	99.9	99.9	99.9	 15.893	  0.722	 14.434	  0.347	000	000
057023	 15.966	  0.794	  0.423	  0.921	 15.968	  0.789	99.9	99.9	 15.980	  0.799	 14.481	  0.543	000	000
058023	 15.990	  0.399	  0.207	  0.522	99.9	99.9	99.9	99.9	 15.991	  0.409	 15.079	  0.075	000	000
059023	 16.015	  0.590	  0.372	  0.750	99.9	99.9	99.9	99.9	 15.946	  0.623	 14.647	  0.254	000	000
060023	 16.085	  0.709	  0.385	  0.742	 16.071	  0.734	99.9	99.9	 16.087	  0.748	 14.697	  0.258	000	000
061023	 16.074	  0.707	  0.375	  0.841	99.9	99.9	99.9	99.9	 16.083	  0.713	 14.676	  0.431	000	000
062023	 16.110	  0.630	  0.374	  0.794	 16.088	  0.654	99.9	99.9	 16.070	  0.644	99.9	99.9	000	000
065023	 16.103	  0.705	  0.410	  0.840	99.9	99.9	99.9	99.9	 16.100	  0.710	 14.671	  0.475	000	000
066023	 16.132	  0.899	  0.515	  1.006	 16.181	  0.829	99.9	99.9	 16.149	  0.923	 14.377	  0.514	000	000
067023	 16.161	  0.696	  0.353	  0.720	 16.184	  0.671	99.9	99.9	 16.162	  0.683	 14.805	  0.372	000	000
069023	 16.292	  0.778	  0.479	  0.979	 16.274	  0.795	99.9	99.9	 16.272	  0.806	 14.741	  0.502	000	000
071023	 16.270	  0.751	  0.429	  0.899	 16.293	  0.743	99.9	99.9	 16.284	  0.777	 14.809	  0.621	000	000
077023	 16.361	  0.797	  0.466	  0.934	99.9	99.9	99.9	99.9	 16.343	  0.813	 14.754	  0.381	000	000
086023	 16.479	  0.757	  0.436	  0.903	 16.458	  0.767	99.9	99.9	 16.503	  0.786	 15.011	  0.403	000	000
004024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  9.989	  0.623	000	000
005024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.074	  0.532	  9.457	  1.037	000	000
006024	 12.734	  0.357	  0.195	  0.440	99.9	99.9	99.9	99.9	99.9	99.9	 11.898	  0.161	000	000
007024	 12.977	  0.720	  0.417	  0.845	99.9	99.9	99.9	99.9	99.9	99.9	 11.593	  0.422	000	000
008024	 13.035	  0.713	  0.437	  0.841	 13.083	  0.756	99.9	99.9	99.9	99.9	 11.643	  0.438	000	000
009024	 13.495	  1.094	  0.611	  1.164	 13.535	  1.077	99.9	99.9	99.9	99.9	 11.450	  0.602	000	000
010024	 13.590	  1.406	  0.795	  1.550	99.9	99.9	99.9	99.9	99.9	99.9	 10.898	  0.879	000	000
011024	 13.692	  0.638	  0.367	  0.754	 13.679	  0.655	99.9	99.9	 13.648	  0.673	 12.477	  0.358	000	000
013024	 13.857	  1.644	  0.904	  1.758	99.9	99.9	99.9	99.9	99.9	99.9	 10.826	  1.051	000	000
015024	 14.106	  0.875	  0.582	  1.060	99.9	99.9	99.9	99.9	 14.000	  0.956	 12.283	  0.552	000	000
016024	 14.179	  0.623	  0.317	  0.697	 14.203	  0.610	99.9	99.9	 14.204	  0.623	 12.996	  0.343	000	000
018024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.100	  0.744	 12.739	  0.446	000	000
019024	 14.293	  0.515	  0.288	  0.607	99.9	99.9	99.9	99.9	 14.271	  0.526	 13.078	  0.282	000	000
021024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.442	  0.604	 13.287	  0.288	000	000
023024	 14.536	  0.938	  0.535	  1.030	 14.516	  0.960	99.9	99.9	 14.534	  0.960	 12.818	  0.519	000	000
024024	 14.524	  0.572	  0.314	  0.695	 14.560	  0.563	99.9	99.9	99.9	99.9	 13.389	  0.320	000	000
025024	 14.621	  0.622	  0.376	  0.809	 14.607	  0.632	99.9	99.9	 14.548	  0.675	 13.277	  0.334	000	000
026024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.761	  0.796	 13.355	  0.356	000	000
027024	 14.662	  0.675	  0.344	  0.663	99.9	99.9	99.9	99.9	 14.656	  0.677	 13.429	  0.339	000	000
028024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.695	  1.141	 12.651	  0.656	000	000
029024	 14.656	  0.635	  0.350	  0.716	 14.670	  0.626	99.9	99.9	 14.608	  0.671	 13.401	  0.357	000	000
030024	 14.732	  0.623	  0.378	  0.793	 14.715	  0.656	99.9	99.9	 14.740	  0.675	 13.440	  0.318	000	000
031024	 14.803	  0.508	  0.307	  0.668	 14.779	  0.526	99.9	99.9	 14.774	  0.513	 13.662	  0.377	000	000
032024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.899	  0.625	 13.702	  0.278	000	000
033024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.909	  0.819	 13.428	  0.438	000	000
034024	 15.019	  0.671	  0.360	  0.800	99.9	99.9	99.9	99.9	 15.046	  0.660	 13.694	  0.420	000	000
035024	 15.086	  1.034	  0.578	  1.108	 15.052	  1.017	99.9	99.9	 15.010	  1.034	 13.187	  0.550	000	000
036024	 15.164	  0.653	  0.392	  0.801	99.9	99.9	99.9	99.9	 15.155	  0.713	 13.820	  0.322	000	000
037024	 15.184	  0.637	  0.363	  0.760	 15.173	  0.651	99.9	99.9	 15.216	  0.670	 13.868	  0.294	000	000
038024	 15.216	  0.621	  0.385	  0.822	 15.202	  0.631	99.9	99.9	 15.219	  0.669	 13.802	  0.362	000	000
039024	 15.391	  0.666	  0.361	  0.687	 15.398	  0.587	99.9	99.9	99.9	99.9	 13.848	  0.462	000	000
042024	 15.461	  0.562	  0.305	  0.686	 15.446	  0.584	99.9	99.9	 15.468	  0.588	 14.354	  0.368	000	000
044024	 15.479	  0.805	  0.471	  0.925	99.9	99.9	99.9	99.9	 15.406	  0.818	 13.944	  0.361	000	000
046024	 15.484	  1.326	  0.754	  1.408	99.9	99.9	99.9	99.9	 15.404	  1.340	 13.017	  0.872	000	000
047024	 15.499	  1.016	  0.563	  1.111	 15.494	  1.018	99.9	99.9	 15.462	  0.989	 13.611	  0.569	000	000
049024	 15.465	  0.787	  0.434	  0.874	 15.512	  0.769	99.9	99.9	 15.460	  0.816	 14.021	  0.407	000	000
054024	 15.636	  0.857	  0.457	  0.891	99.9	99.9	99.9	99.9	 15.608	  0.849	 13.722	  0.319	000	000
061024	 15.824	  0.585	  0.333	  0.746	99.9	99.9	99.9	99.9	 15.836	  0.617	 14.608	  0.377	000	000
062024	 15.867	  0.599	  0.358	  0.740	 15.827	  0.626	99.9	99.9	 15.832	  0.602	 14.592	  0.372	000	000
064024	 15.899	  0.775	  0.423	  0.895	99.9	99.9	99.9	99.9	 15.897	  0.780	 14.387	  0.474	000	000
068024	 15.997	  0.760	  0.411	  0.902	 16.020	  0.754	99.9	99.9	 16.021	  0.766	 14.433	  0.391	000	000
069024	 16.027	  0.778	  0.449	  0.763	99.9	99.9	99.9	99.9	 16.029	  0.776	 14.558	  0.417	000	000
070024	 16.029	  0.634	  0.373	  0.851	99.9	99.9	99.9	99.9	 16.020	  0.681	 14.613	  0.331	000	000
071024	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 16.251	  0.637	 15.006	  0.262	000	000
072024	 16.084	  0.617	  0.346	  0.755	 16.068	  0.630	99.9	99.9	 16.067	  0.624	 14.835	  0.342	000	000
073024	 16.077	  0.758	  0.450	  0.912	99.9	99.9	99.9	99.9	 16.091	  0.773	 14.578	  0.511	000	000
075024	 16.088	  0.599	  0.330	  0.769	99.9	99.9	99.9	99.9	 16.080	  0.622	 14.854	  0.150	000	000
079024	 16.208	  0.649	  0.385	  0.834	99.9	99.9	99.9	99.9	 16.215	  0.679	 14.872	  0.450	000	000
080024	 16.232	  0.644	  0.358	  0.718	 16.221	  0.636	99.9	99.9	 16.218	  0.638	 14.835	  0.330	000	000
087024	 16.350	  0.732	  0.399	  0.822	 16.322	  0.745	99.9	99.9	 16.325	  0.733	 14.992	  0.484	000	000
001025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	  8.697	  0.106	000	000
002025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.165	  0.752	000	000
003025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.701	  0.716	 10.214	  0.860	000	000
004025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.704	  0.688	000	000
005025	 12.959	  0.916	  0.568	  1.053	 12.967	  0.960	99.9	99.9	99.9	99.9	 11.223	  0.561	000	000
010025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 12.330	  0.312	000	000
012025	 13.523	  0.707	  0.439	  0.834	99.9	99.9	99.9	99.9	99.9	99.9	 12.168	  0.422	000	000
015025	 14.062	  0.947	  0.540	  0.966	99.9	99.9	99.9	99.9	 13.988	  0.976	 12.451	  0.512	000	000
016025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.393	  0.528	 13.377	  0.272	000	000
017025	 14.536	  0.682	  0.385	  0.863	 14.528	  0.688	99.9	99.9	 14.493	  0.713	 13.136	  0.365	000	000
018025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.345	  0.293	 13.336	  0.340	000	000
019025	 14.599	  0.807	  0.461	  0.797	 14.579	  0.884	99.9	99.9	 14.521	  0.849	 13.069	  0.524	000	000
020025	 14.646	  0.724	  0.367	  0.761	 14.754	  0.628	99.9	99.9	99.9	99.9	 13.315	  0.448	000	000
021025	 14.758	  0.862	  0.369	  0.671	99.9	99.9	99.9	99.9	 14.736	  0.692	 13.397	  0.425	000	000
022025	 14.927	  1.211	  0.709	  1.340	 14.948	  1.178	99.9	99.9	 14.848	  1.200	 12.665	  0.734	000	000
023025	 14.959	  1.190	  0.595	  1.214	99.9	99.9	99.9	99.9	 14.965	  1.189	 12.857	  0.732	000	000
025025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.088	  0.600	 13.870	  0.315	000	000
026025	 15.097	  1.351	  0.674	  1.360	99.9	99.9	99.9	99.9	 15.097	  1.321	 12.755	  0.782	000	000
027025	 15.130	  1.194	  0.629	  1.250	99.9	99.9	99.9	99.9	 15.140	  1.188	 13.004	  0.725	000	000
029025	 15.101	  0.651	  0.394	  0.807	 15.170	  0.642	99.9	99.9	 15.108	  0.673	 13.739	  0.423	000	000
030025	 15.228	  0.844	  0.484	  0.931	99.9	99.9	99.9	99.9	 15.154	  0.862	 13.669	  0.447	000	000
031025	99.9	99.9	99.9	99.9	 15.299	  0.639	99.9	99.9	 15.309	  0.636	 14.039	  0.321	000	000
032025	 15.305	  0.824	  0.456	  0.876	99.9	99.9	99.9	99.9	 15.247	  0.834	 13.845	  0.501	000	000
033025	 15.320	  0.621	  0.375	  0.689	99.9	99.9	99.9	99.9	 15.265	  0.655	 13.970	  0.292	000	000
035025	 15.380	  0.552	  0.334	  0.725	 15.367	  0.574	99.9	99.9	 15.400	  0.583	 14.224	  0.439	000	000
036025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.255	  1.081	 13.405	  0.638	000	000
040025	 15.621	  0.650	  0.378	  0.785	99.9	99.9	99.9	99.9	 15.625	  0.660	 14.363	  0.340	000	000
044025	 15.688	  0.623	  0.339	  0.744	99.9	99.9	99.9	99.9	 15.689	  0.652	 14.468	  0.365	000	000
047025	 15.922	  0.665	  0.389	  0.821	99.9	99.9	99.9	99.9	 15.907	  0.674	 14.524	  0.449	000	000
050025	 15.941	  0.712	  0.402	  0.863	99.9	99.9	99.9	99.9	 15.930	  0.737	99.9	99.9	000	000
053025	 15.984	  0.775	  0.433	  0.691	 15.973	  0.770	99.9	99.9	 15.968	  0.785	 14.664	  0.484	000	000
055025	 15.979	  0.609	  0.315	  0.757	99.9	99.9	99.9	99.9	 15.942	  0.606	 14.790	  0.291	000	000
067025	 16.156	  0.570	  0.362	  0.827	99.9	99.9	99.9	99.9	 16.135	  0.620	 14.839	  0.188	000	000
068025	 16.165	  0.693	  0.427	  0.931	99.9	99.9	99.9	99.9	 16.093	  0.758	 14.443	  0.382	000	000
069025	 16.175	  0.629	  0.460	  0.784	99.9	99.9	99.9	99.9	99.9	99.9	 14.433	  0.563	000	000
070025	99.9	99.9	99.9	99.9	 16.210	  0.821	99.9	99.9	 16.221	  0.814	 14.707	  0.396	000	000
073025	 16.269	  0.814	  0.436	  0.943	99.9	99.9	99.9	99.9	 16.277	  0.825	 14.722	  0.497	000	000
076025	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 12.913	  0.807	 14.439	  0.592	000	000
080025	 16.385	  0.647	  0.364	  0.694	99.9	99.9	99.9	99.9	 16.327	  0.643	 15.131	  0.319	000	000
082025	 16.446	  0.745	  0.227	  0.726	 16.417	  0.583	99.9	99.9	 16.434	  0.590	 15.182	  0.535	000	000
083025	 16.464	  0.723	  0.338	  0.830	99.9	99.9	99.9	99.9	 16.469	  0.689	 15.134	  0.586	000	000
005026	99.9	99.9	99.9	99.9	 12.423	  1.241	99.9	99.9	99.9	99.9	 10.274	  0.705	000	000
006026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.764	  0.736	000	000
009026	 13.446	  1.011	  0.568	  1.131	 13.473	  1.010	99.9	99.9	99.9	99.9	 11.500	  0.564	000	000
011026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 13.826	  1.043	 11.966	  0.618	000	000
012026	 13.889	  1.051	  0.726	  1.174	99.9	99.9	99.9	99.9	99.9	99.9	 11.683	  0.657	000	000
014026	 14.123	  1.304	  0.699	  1.323	 14.116	  1.286	99.9	99.9	 14.064	  1.280	 11.745	  0.803	000	000
015026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.299	  0.571	 13.119	  0.265	000	000
016026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.293	  0.583	 13.044	  0.310	000	000
017026	 14.300	  0.588	  0.317	  0.658	99.9	99.9	99.9	99.9	 14.322	  0.574	 13.171	  0.266	000	000
020026	 14.380	  0.720	  0.371	  0.799	99.9	99.9	99.9	99.9	 14.380	  0.759	 13.055	  0.343	000	000
021026	99.9	99.9	99.9	99.9	 14.415	  1.008	99.9	99.9	 14.405	  1.000	 12.659	  0.605	000	000
022026	99.9	99.9	99.9	99.9	 14.428	  0.935	99.9	99.9	 14.481	  0.973	 12.584	  0.556	000	000
023026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.396	  0.837	 12.832	  0.499	000	000
024026	 14.530	  1.552	  0.535	  0.436	99.9	99.9	99.9	99.9	 14.520	  1.317	 12.224	  0.736	000	000
025026	 14.576	  0.969	  0.575	  1.143	99.9	99.9	99.9	99.9	 14.526	  1.014	 12.675	  0.623	000	000
026026	 14.589	  0.758	  0.402	  0.807	99.9	99.9	99.9	99.9	 14.530	  0.735	 13.213	  0.387	000	000
029026	 14.854	  1.189	  0.659	  1.184	99.9	99.9	99.9	99.9	 14.760	  1.213	 12.587	  0.719	000	000
030026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.909	  0.765	 13.585	  0.378	000	000
031026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.974	  0.589	 13.749	  0.317	000	000
032026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.104	  0.583	 13.912	  0.255	000	000
033026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.002	  0.568	 13.926	  0.250	000	000
034026	99.9	99.9	99.9	99.9	 14.968	  0.598	99.9	99.9	 14.974	  0.603	 13.770	  0.427	000	000
035026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.972	  1.108	 13.020	  0.630	000	000
036026	 15.045	  0.590	  0.340	  0.673	 15.051	  0.570	99.9	99.9	 14.960	  0.637	 13.862	  0.292	000	000
037026	 15.059	  0.566	  0.348	  0.731	 15.080	  0.585	99.9	99.9	 15.077	  0.575	 13.810	  0.370	000	000
039026	 15.232	  0.525	  0.225	  0.590	99.9	99.9	99.9	99.9	 15.199	  0.528	 14.116	  0.195	000	000
040026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.269	  0.673	 13.925	  0.377	000	000
045026	99.9	99.9	99.9	99.9	 15.357	  1.007	99.9	99.9	 15.338	  1.021	 13.069	  0.532	000	000
046026	 15.442	  0.879	  0.435	  0.781	99.9	99.9	99.9	99.9	 15.386	  0.854	 13.857	  0.434	000	000
047026	99.9	99.9	99.9	99.9	 15.490	  0.682	99.9	99.9	 15.432	  0.749	99.9	99.9	000	000
050026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.589	  1.109	 13.498	  0.715	000	000
051026	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.457	  1.069	 13.380	  0.769	000	000
053026	 15.761	  0.795	  0.367	  0.774	 15.680	  0.756	99.9	99.9	 15.678	  0.768	 14.290	  0.428	000	000
058026	 15.770	  0.684	  0.430	  0.874	99.9	99.9	99.9	99.9	 15.744	  0.621	 14.307	  0.398	000	000
063026	 15.976	  0.786	  0.440	  0.956	99.9	99.9	99.9	99.9	 15.966	  0.810	 14.364	  0.487	000	000
064026	99.9	99.9	99.9	99.9	 15.981	  0.838	99.9	99.9	 16.007	  0.846	 14.417	  0.411	000	000
073026	 16.086	  0.778	  0.382	  0.514	99.9	99.9	99.9	99.9	 16.128	  1.274	 14.686	  0.497	000	000
083026	 16.189	  0.658	  0.345	  0.764	 16.248	  0.629	99.9	99.9	 16.228	  0.640	 14.890	  0.237	000	000
087026	 16.312	  0.753	  0.408	  0.848	99.9	99.9	99.9	99.9	 16.320	  0.778	 14.817	  0.269	000	000
003027	 12.783	  0.815	  0.259	  0.727	 12.824	  0.715	99.9	99.9	99.9	99.9	 11.498	  0.405	000	000
005027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.566	  0.268	 10.902	  0.901	000	000
010027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.354	  0.567	 13.282	  0.314	000	000
011027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.520	  0.656	 13.276	  0.344	000	000
012027	 14.620	  1.444	  0.716	  1.379	99.9	99.9	99.9	99.9	 14.618	  1.388	 12.178	  0.814	000	000
014027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.606	  0.820	 13.231	  0.430	000	000
019027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.712	  1.000	 12.930	  0.621	000	000
020027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.040	  0.580	 13.852	  0.329	000	000
021027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.084	  1.019	 13.097	  0.652	000	000
025027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.266	  0.560	 14.062	  0.288	000	000
028027	 15.227	  0.638	  0.329	  0.727	99.9	99.9	99.9	99.9	 15.246	  0.621	 13.967	  0.308	000	000
029027	99.9	99.9	99.9	99.9	 15.294	  0.699	99.9	99.9	 15.230	  0.751	 13.982	  0.387	000	000
030027	 15.296	  0.598	  0.376	  0.756	99.9	99.9	99.9	99.9	 15.280	  0.627	 13.972	  0.266	000	000
032027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.457	  1.164	 13.367	  0.666	000	000
042027	99.9	99.9	99.9	99.9	 15.713	  0.676	99.9	99.9	 15.699	  0.687	 14.336	  0.292	000	000
043027	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 16.173	  0.485	 14.553	  0.312	000	000
055027	99.9	99.9	99.9	99.9	 16.014	  0.663	99.9	99.9	 16.028	  0.691	 14.583	  0.315	000	000
076027	 16.288	  0.733	  0.434	  0.883	99.9	99.9	99.9	99.9	 16.279	  0.742	 14.720	  0.420	000	000
082027	 16.257	  0.816	  0.465	  0.935	 16.328	  0.794	99.9	99.9	 16.261	  0.824	 14.629	  0.435	000	000
083027	 16.337	  0.672	  0.373	  0.757	99.9	99.9	99.9	99.9	 16.332	  0.681	 14.983	  0.142	000	000
084027	 16.342	  0.752	  0.468	  0.908	99.9	99.9	99.9	99.9	 16.244	  0.780	 14.874	  0.546	000	000
101027	 16.631	  0.758	  0.467	  0.940	99.9	99.9	99.9	99.9	 16.593	  0.800	 14.889	  0.354	000	000
010028	 13.310	  0.429	  0.217	  0.454	99.9	99.9	99.9	99.9	99.9	99.9	 12.502	  0.198	000	000
012028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.305	  0.835	 10.264	  1.083	000	000
015028	 13.797	  1.332	  0.696	  1.380	 13.829	  1.348	99.9	99.9	99.9	99.9	 11.466	  0.846	000	000
017028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.254	  0.721	 12.937	  0.362	000	000
018028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.097	  1.341	 11.829	  0.825	000	000
022028	 14.626	  0.779	  0.397	  0.846	99.9	99.9	99.9	99.9	 14.632	  0.815	 13.243	  0.457	000	000
027028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.159	  0.686	 13.825	  0.324	000	000
028028	 15.056	  1.433	  0.730	  1.398	99.9	99.9	99.9	99.9	 15.050	  1.385	 12.613	  0.820	000	000
029028	 15.086	  0.795	  0.374	  0.606	99.9	99.9	99.9	99.9	 15.037	  0.803	 13.716	  0.488	000	000
032028	 15.226	  0.708	  0.440	  0.794	99.9	99.9	99.9	99.9	 14.989	  0.713	 13.598	  0.371	000	000
033028	 15.248	  0.780	  0.435	  0.924	99.9	99.9	99.9	99.9	 15.170	  0.791	 13.700	  0.416	000	000
036028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.537	  0.631	 14.318	  0.235	000	000
037028	 15.317	  0.606	  0.318	  0.619	 15.349	  0.573	99.9	99.9	 15.287	  0.601	 14.117	  0.289	000	000
039028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.695	  0.722	 14.265	  0.325	000	000
041028	 15.497	  0.572	  0.326	  0.707	99.9	99.9	99.9	99.9	 15.496	  0.596	 14.271	  0.323	000	000
045028	 15.630	  0.795	  0.351	99.9	99.9	99.9	99.9	99.9	 15.634	  0.746	 14.179	  0.422	000	000
046028	99.9	99.9	99.9	99.9	 15.633	  1.104	99.9	99.9	 15.642	  1.138	 13.571	  0.635	000	000
047028	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.733	  0.593	 13.884	  0.549	000	000
055028	 15.804	  0.618	  0.352	  0.730	 15.815	  0.624	99.9	99.9	 15.807	  0.628	 14.505	  0.401	000	000
062028	99.9	99.9	99.9	99.9	 15.925	  0.730	99.9	99.9	 15.933	  0.769	 14.488	  0.309	000	000
067028	 16.003	  0.695	  0.411	  0.924	99.9	99.9	99.9	99.9	 15.917	  0.735	99.9	99.9	000	000
105028	 16.563	  0.730	  0.379	99.9	99.9	99.9	99.9	99.9	 16.380	  0.721	 15.026	  0.230	000	000
009029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 10.609	  0.992	000	000
010029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 12.421	  0.329	000	000
015029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.070	  1.355	 11.728	  0.770	000	000
020029	 14.445	  0.671	  0.331	  0.776	99.9	99.9	99.9	99.9	 14.456	  0.658	 13.159	  0.297	000	000
021029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.494	  0.634	 13.254	  0.347	000	000
024029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.496	  0.741	 13.206	  0.404	000	000
026029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.900	  0.760	 13.518	  0.331	000	000
028029	 14.795	  0.563	  0.267	  0.641	99.9	99.9	99.9	99.9	 14.795	  0.563	 13.728	  0.288	000	000
030029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.899	  0.839	 13.527	  0.406	000	000
034029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.122	  0.638	 13.951	  0.296	000	000
039029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.213	  0.921	 13.712	  0.447	000	000
050029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.596	  1.090	 13.447	  0.718	000	000
068029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.873	  0.585	 14.616	  0.350	000	000
069029	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.757	  0.728	 14.405	  0.436	000	000
096029	 16.259	  0.867	  0.363	  0.237	99.9	99.9	99.9	99.9	 16.227	  0.748	 14.719	  0.389	000	000
101029	 16.439	  0.646	  0.393	  0.853	99.9	99.9	99.9	99.9	 16.417	  0.678	 15.053	  0.460	000	000
006030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 12.990	  1.205	 11.040	  0.700	000	000
014030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 13.950	  1.303	 11.799	  0.728	000	000
025030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.466	  0.815	 13.069	  0.420	000	000
026030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.736	  0.637	 13.535	  0.240	000	000
027030	 14.528	  0.750	  0.355	  0.760	99.9	99.9	99.9	99.9	 14.522	  0.719	 13.206	  0.422	000	000
029030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.806	  0.596	 13.554	  0.287	000	000
030030	 14.676	  0.642	  0.395	  0.813	99.9	99.9	99.9	99.9	 14.670	  0.708	 13.311	  0.358	000	000
031030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.795	  0.716	 13.482	  0.352	000	000
033030	 14.769	  1.157	  0.617	  1.194	99.9	99.9	99.9	99.9	 14.772	  1.172	 12.653	  0.749	000	000
038030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.946	  0.589	 13.883	  0.242	000	000
043030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.849	  0.675	 13.584	  0.408	000	000
046030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.119	  0.885	 13.370	  0.510	000	000
047030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.031	  0.490	 14.046	  0.239	000	000
049030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.994	  1.059	 13.032	  0.688	000	000
050030	 15.159	  0.881	  0.534	  1.075	99.9	99.9	99.9	99.9	 15.086	  0.942	 13.399	  0.543	000	000
054030	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.452	  1.120	 13.441	  0.564	000	000
056030	 15.355	  0.679	  0.360	  0.791	99.9	99.9	99.9	99.9	 15.323	  0.692	 13.995	  0.373	000	000
078030	 15.925	  0.663	  0.332	  0.815	99.9	99.9	99.9	99.9	 15.916	  0.658	 14.607	  0.493	000	000
084030	 16.020	  0.802	  0.436	  0.955	99.9	99.9	99.9	99.9	 15.995	  0.801	 14.396	  0.536	000	000
115030	 16.370	  0.712	  0.393	  0.882	99.9	99.9	99.9	99.9	 16.352	  0.742	 14.935	  0.501	000	000
004031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 11.152	  0.580	000	000
007031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 11.614	  0.627	000	000
011031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.028	  0.683	 12.764	  0.340	000	000
014031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.147	  0.909	 12.542	  0.486	000	000
015031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.288	  0.620	 13.092	  0.277	000	000
016031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.327	  1.511	 11.696	  0.908	000	000
019031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.489	  0.550	 13.468	  0.290	000	000
025031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.804	  0.680	 13.582	  0.351	000	000
029031	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.799	  0.692	 13.540	  0.430	000	000
040031	 15.292	  0.801	  0.434	  0.865	99.9	99.9	99.9	99.9	 15.232	  0.800	 13.796	  0.438	000	000
004032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.330	  0.508	 10.043	  1.041	000	000
013032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.156	  0.718	 12.803	  0.373	000	000
016032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.250	  0.668	 13.030	  0.357	000	000
018032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.417	  0.657	 13.098	  0.356	000	000
020032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.594	  0.587	 13.408	  0.300	000	000
022032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.571	  0.993	 12.885	  0.538	000	000
028032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.900	  0.588	 13.753	  0.252	000	000
032032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.850	  1.024	 13.008	  0.599	000	000
034032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.697	  0.734	 13.505	  0.403	000	000
046032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.288	  0.689	 14.030	  0.337	000	000
048032	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.339	  1.162	 13.287	  0.677	000	000
105032	 16.351	  0.685	  0.379	  0.907	99.9	99.9	99.9	99.9	 16.264	  0.707	 14.831	  0.367	000	000
012033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.125	  0.837	 12.572	  0.485	000	000
013033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 13.985	  0.602	 12.992	  0.350	000	000
015033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.402	  0.486	 13.408	  0.242	000	000
017033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.317	  1.170	 12.313	  0.707	000	000
024033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.560	  0.761	 13.117	  0.441	000	000
026033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.508	  0.516	 13.514	  0.327	000	000
030033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.768	  0.980	 12.887	  0.621	000	000
031033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.748	  0.758	 13.226	  0.492	000	000
033033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.189	  0.570	 14.058	  0.209	000	000
036033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.281	  0.602	 14.146	  0.218	000	000
037033	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.102	  0.612	 13.931	  0.306	000	000
015034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.169	  0.612	 12.938	  0.355	000	000
019034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.604	  0.901	 12.873	  0.501	000	000
024034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.577	  0.694	 13.178	  0.421	000	000
036034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.022	  0.769	 13.581	  0.402	000	000
040034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.222	  1.184	 13.024	  0.674	000	000
045034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.247	  0.682	 13.896	  0.350	000	000
051034	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.079	  0.581	 13.963	  0.377	000	000
012035	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.273	  0.512	 13.339	  0.228	000	000
016035	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.693	  0.620	 13.447	  0.284	000	000
020035	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.708	  0.738	 13.288	  0.387	000	000
024035	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.863	  1.171	 12.782	  0.664	000	000
026035	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.738	  0.776	 13.345	  0.438	000	000
020036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.110	  0.552	 13.030	  0.303	000	000
022036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.047	  0.684	 12.765	  0.419	000	000
029036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.532	  0.706	 13.239	  0.361	000	000
033036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.562	  0.679	 13.325	  0.372	000	000
034036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.691	  0.793	 13.386	  0.357	000	000
036036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.066	  0.602	 13.900	  0.209	000	000
058036	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.486	  0.976	 13.559	  0.616	000	000
017037	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.266	  0.619	 13.136	  0.321	000	000
020037	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.571	  0.703	 13.021	  0.452	000	000
024037	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.746	  0.726	 13.427	  0.387	000	000
025037	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.740	  0.592	 13.563	  0.338	000	000
028037	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.824	  0.879	 13.306	  0.495	000	000
014038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 13.895	  0.502	 12.752	  0.323	000	000
015038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.450	  0.592	 13.189	  0.189	000	000
020038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.573	  1.069	 12.576	  0.659	000	000
022038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.419	  0.505	 13.435	  0.338	000	000
030038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.826	  0.654	 13.652	  0.356	000	000
031038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.052	  0.664	 13.828	  0.285	000	000
038038	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.292	  0.890	 13.607	  0.505	000	000
003039	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.872	  1.018	  9.377	  0.608	000	000
015039	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.453	  1.095	 12.236	  0.517	000	000
038039	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.903	  0.745	 13.562	  0.401	000	000
014040	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.040	  1.126	 11.960	  0.689	000	000
039040	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.966	  0.726	 13.699	  0.399	000	000
027041	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.127	  0.815	 12.644	  0.477	000	000
049041	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.208	  1.066	 13.295	  0.607	000	000
057041	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.414	  0.999	 13.568	  0.538	000	000
066042	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.219	  0.684	 13.912	  0.399	000	000
045043	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 15.266	  0.862	 13.661	  0.543	000	000
019044	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.026	  0.609	 12.758	  0.368	000	000
020044	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.104	  1.177	 11.862	  0.741	000	000
041047	99.9	99.9	99.9	99.9	99.9	99.9	99.9	99.9	 14.861	  0.772	 13.483	  0.506	000	000


==> tab2.txt <==
ID      RA          DEC         V       BV      N_w N_c V_AVE     V_ERR    E / I    PROB   CLASS  GAMMA     Comment
001001  19 41 18.71 40 11 42.9  12.68   1.24    3   20  6.04      3.40     23.88    -1     BU                      
002001  19 41 18.93 40 11 41.0  13.38   1.24    3   0   0.94      0.04     0.13     88     SM                      
003001  19 41 18.76 40 11 54.8  13.64   1.17    4   2   1.42      0.30     1.29     93     SM                      
004001  19 41 15.75 40 11 36.0  13.98   1.19    3   5   1.49      0.18     0.77     93     SM                      
005001  19 41 16.21 40 11 26.4  15.02   0.64    1   0   4.90      0.4      -1       -1     U                       
006001  19 41 18.25 40 11 34.8  15.20   0.61    2   0   -0.93     1.87     -1       -1     U                       
007001  19 41 17.27 40 11 27.3  15.20   0.65    3   0   2.24      0.28     1.00     95     SM                      
008001  19 41 18.63 40 11 35.2  15.27   0.61    3   0   2.16      2.27     8.04     -1     BLM                     
009001  19 41 18.01 40 11 19.6  15.48   0.61    1   0   5.66      0.4      -1       -1     U                       
011001  19 41 16.51 40 11 53.4  15.73   0.60    1   0   3.73      0.4      -1       -1     U                       
013001  19 41 17.99 40 11 41.2  15.87   0.68    13  0   1.73      0.95     8.19     -1     BLM                     
015001  19 41 16.86 40 11 43.3  15.94   0.61    2   0   2.91      0.80     -1       -1     U                       
001002  19 41 17.05 40 10 51.8  11.78   1.55    2   11  0.94      0.18     0.93     88     SM                      
003002  19 41 21.99 40 12 02.1  12.76   1.12    2   32  1.04      4.48     -1       -1     BLM             Rapid rotator 
004002  19 41 21.87 40 11 48.6  12.84   1.22    1   4   3.47      0.12     0.37     92     SM                      
005002  19 41 14.76 40 11 00.8  12.88   1.15    1   4   0.79      0.21     0.64     86     SM                      
006002  19 41 15.93 40 11 11.5  12.94   1.08    8   13  1.46      0.04     5.10     95     BM     2.19          SB1
008002  19 41 22.45 40 12 03.4  13.01   1.10    17  13  3.23      0.35     3.38     93     SM                      
009002  19 41 21.34 40 11 57.2  13.01   1.13    5   11  2.86      0.66     4.13     -1     BLM                     
010002  19 41 13.55 40 12 20.6  13.06   1.17    1   4   2.37      0.23     0.70     95     SM                      
011002  19 41 13.45 40 11 56.2  13.12   1.18    5   3   2.96      0.08     0.41     94     SM                      
012002  19 41 21.76 40 12 11.2  13.19   1.25    2   5   1.14      0.20     0.78     91     SM                      
013002  19 41 12.82 40 11 29.4  13.90   1.16    2   2   3.71      0.19     0.57     89     SM                      
014002  19 41 16.33 40 12 31.6  14.49   0.57    3   3   2.98      0.72     2.83     94     SM                      
015002  19 41 18.71 40 11 03.3  14.43   0.70    30  0   3.64      0.08     17.59    93     BM     3.26          SB1
016002  19 41 17.81 40 10 48.0  14.54   0.67    10  2   3.86      0.06     5.94     65     BM     4.59          SB1
017002  19 41 20.60 40 12 17.1  14.53   0.59    4   2   3.94      0.29     1.26     86     SM                      
018002  19 41 16.00 40 11 00.0  14.58   0.76    4   2   4.09      0.20     0.88     83     SM                      
019002  19 41 14.82 40 11 51.3  14.72   0.66    5   0   3.13      0.75     3.76     94     SM                      
020002  19 41 19.44 40 12 31.2  14.72   0.58    13  0   4.52      0.72     6.27     -1     BLM                     
021002  19 41 13.19 40 12 03.3  14.76   0.67    3   0   2.24      0.09     0.34     95     SM                      
022002  19 41 20.94 40 11 32.9  14.89   0.59    4   0   3.23      0.33     1.45     93     SM                      
023002  19 41 19.69 40 12 33.7  14.89   0.65    3   0   1.06      0.51     1.79     90     SM                      
024002  19 41 14.73 40 11 17.7  14.91   0.60    3   0   2.11      0.50     1.76     95     SM                      
025002  19 41 18.85 40 12 39.1  14.99   0.64    3   0   2.67      0.29     1.04     95     SM                      
026002  19 41 14.04 40 11 34.5  14.99   0.63    3   0   1.84      0.10     0.37     94     SM                      
027002  19 41 17.95 40 11 13.8  14.99   0.61    8   0   2.35      0.89     5.88     -1     BLM                     
028002  19 41 14.34 40 11 26.2  15.01   0.65    3   0   3.00      0.41     1.45     94     SM                      
029002  19 41 12.29 40 11 45.3  15.02   0.62    3   0   4.52      0.70     2.46     68     SM                      
030002  19 41 20.18 40 12 35.5  15.14   0.97    3   0   -0.34     0.41     1.46     37     SN                      
031002  19 41 16.98 40 11 14.6  15.18   0.62    1   0   -1.40     0.4      -1       -1     U                       
032002  19 41 14.18 40 11 28.3  15.26   0.59    2   0   -1.07     0.67     -1       -1     U                       
033002  19 41 18.47 40 12 33.6  15.27   0.64    15  0   11.18     8.80     82.27    -1     BU                      
034002  19 41 19.93 40 12 22.3  15.35   0.58    2   0   3.54      0.51     -1       -1     U                       
035002  19 41 20.37 40 12 05.7  15.37   0.63    3   0   2.14      0.33     1.15     95     SM                      
036002  19 41 14.41 40 11 44.0  15.39   0.63    1   0   2.14      0.4      -1       -1     U                       
037002  19 41 16.33 40 10 48.1  15.32   0.55    2   0   1.25      0.17     -1       -1     U                       
042002  19 41 18.65 40 12 18.6  15.85   0.66    9   0   7.46      0.08     -1       65     BM     4.59          SB2
049002  19 41 16.76 40 12 33.7  16.24   0.65    19  0   9.97      9.96     -1       -1     BU              Rapid rotator 
050002  19 41 15.59 40 12 30.0  16.29   0.64    1   0   4.06      0.4      -1       -1     U                       
001003  19 41 17.61 40 10 42.0  11.44   1.72    1   6   5.87      0.42     1.53     04     SN                      
002003  19 41 11.03 40 11 11.7  11.65   1.14    0   4   3.31      0.25     0.63     93     SM                      
003003  19 41 11.15 40 11 42.3  11.66   1.30    4   4   2.07      0.28     1.28     95     SM                      
004003  19 41 13.28 40 12 49.7  13.06   1.41    4   10  6.52      0.36     2.07     00     SN                      
005003  19 41 23.69 40 12 35.5  12.03   1.49    6   10  1.58      0.51     3.24     94     SM                      
006003  19 41 12.79 40 12 23.9  13.12   1.19    1   4   2.79      0.05     0.16     95     SM                      
007003  19 41 21.36 40 11 00.3  13.12   1.28    3   3   1.97      0.12     0.46     95     SM                      
008003  19 41 12.24 40 11 33.9  13.28   1.24    3   4   1.00      0.16     0.66     89     SM                      
009003  19 41 17.01 40 10 34.8  13.77   0.54    5   1   2.60      0.19     0.93     95     SM                      
011003  19 41 16.00 40 12 52.1  14.49   1.13    2   2   2.12      0.27     0.82     95     SM                      
012003  19 41 19.45 40 10 26.1  14.60   0.74    14  2   3.06      0.02     7.48     95     BM     2.61          SB1
013003  19 41 12.15 40 11 24.6  14.63   0.59    3   0   2.89      0.17     0.60     94     SM                      
014003  19 41 16.23 40 10 27.7  14.84   0.43    4   0   3.78      0.34     1.46     88     SM                      
015003  19 41 12.53 40 12 29.2  14.91   0.63    3   0   1.01      0.06     0.23     89     SM                      
016003  19 41 11.81 40 12 19.8  14.92   0.62    29  0   -1.48     7.47     98.80    -1     BU                      
017003  19 41 20.82 40 10 45.8  15.00   0.62    8   1   -7.48     0.16     -1       95     BM     2.42          SB2
018003  19 41 17.22 40 12 48.7  15.02   1.01    2   0   1.49      0.06     -1       -1     U                       
019003  19 41 14.15 40 12 52.2  15.06   0.74    4   0   -6.94     0.12     0.50     00     SN                      
020003  19 41 24.90 40 12 03.4  15.05   0.61    3   0   0.80      1.49     5.25     -1     BLM                     
021003  19 41 22.93 40 11 17.7  15.12   0.60    4   0   -0.94     0.36     1.54     09     SN                      
022003  19 41 12.06 40 11 00.4  15.09   0.56    35  0   -2.08     9.67     141.00   -1     BU                      
023003  19 41 13.10 40 12 20.5  15.25   0.62    1   0   2.93      0.4      -1       -1     U                       
024003  19 41 23.39 40 11 06.8  15.28   0.62    1   0   -28.91    0.4      -1       -1     U                       
025003  19 41 22.41 40 11 10.4  15.30   0.58    3   0   1.70      0.20     0.69     94     SM                      
026003  19 41 22.65 40 11 02.3  15.30   0.58    3   0   0.92      0.50     1.76     88     SM                      
027003  19 41 23.88 40 12 00.3  14.52   0.57    23  0   -4.38     6.79     79.59    -1     BU                      
028003  19 41 11.72 40 12 17.2  15.34   0.83    2   0   -8.19     82.70    -1       -1     U                       
029003  19 41 23.43 40 11 42.3  15.36   0.59    1   0   2.81      0.4      -1       -1     U                       
031003  19 41 13.75 40 10 58.4  15.48   0.59    1   0   0.94      0.4      -1       -1     U                       
044003  19 41 15.92 40 10 32.7  16.00   0.70    2   0   3.75      0.78     -1       -1     U                       
055003  19 41 15.42 40 12 57.9  16.35   0.69    4   0   -26.13    0.50     2.14     00     SN                      
059003  19 41 12.66 40 10 47.6  16.41   0.67    17  0   -2.31     0.09     53.87    95     BM     2.48          SB1
001004  19 41 26.59 40 11 41.8  12.25   1.38    5   5   1.55      0.22     1.15     93     SM                      
002004  19 41 27.08 40 12 28.3  12.66   1.32    2   4   0.56      0.21     0.75     81     SM                      
003004  19 41 15.64 40 10 10.6  13.24   1.23    3   3   1.41      0.13     0.51     93     SM                      
004004  19 41 21.42 40 10 02.6  13.98   0.50    14  13  -1.31     1.80     16.24    -1     BU                      
005004  19 41 10.05 40 13 08.3  14.23   1.11    2   2   1.15      0.24     0.73     91     SM                      
006004  19 41 12.42 40 13 01.8  14.38   0.64    10  16  4.19      0.04     20.00    91     BM     1.19          SB1
007004  19 41 14.30 40 10 12.0  14.48   0.62    19  2   2.07      0.08     9.96     95     BM     2.08          SB1
008004  19 41 24.96 40 10 45.2  14.51   0.73    6   2   0.91      0.39     2.12     88     SM                      
009004  19 41 07.27 40 11 53.3  14.79   0.66    6   0   0.97      0.28     1.57     89     SM                      
010004  19 41 11.79 40 10 23.9  14.82   0.67    3   0   2.74      0.10     0.34     95     SM                      
011004  19 41 20.31 40 10 11.6  14.85   0.90    19  0   -3.24     0.07     -1       94     BM     1.68          SB2
012004  19 41 20.24 40 10 06.8  14.86   0.67    7   0   -1.44     1.82     11.13    -1     BU                      
013004  19 41 07.85 40 11 09.5  14.87   0.65    3   0   2.13      0.15     0.54     95     SM                      
014004  19 41 26.35 40 12 14.1  14.91   0.66    3   0   -1.28     0.12     0.42     03     SN                      
015004  19 41 24.27 40 10 43.4  14.97   0.66    16  0   -8.12     1.41     13.61    -1     BU                      
016004  19 41 17.77 40 10 13.7  15.01   0.67    5   0   0.97      0.40     1.99     89     SM                      
017004  19 41 20.67 40 13 15.9  15.03   0.61    3   0   3.15      0.26     0.91     94     SM                      
018004  19 41 15.37 40 13 29.6  15.03   0.66    5   0   0.66      0.17     0.85     83     SM                      
019004  19 41 15.00 40 13 37.2  15.09   0.64    2   0   2.94      0.12     -1       -1     U                       
020004  19 41 17.33 40 10 05.6  15.08   0.67    1   0   2.36      0.4      -1       -1     U                       
021004  19 41 24.86 40 12 54.0  15.13   0.64    1   0   3.44      0.4      -1       -1     U                       
022004  19 41 10.54 40 12 51.2  15.17   1.02    3   0   3.60      0.86     3.05     90     SM                      
023004  19 41 14.42 40 09 58.9  15.17   0.64    2   0   4.61      1.03     -1       -1     U                       
024004  19 41 24.74 40 10 56.1  15.16   0.62    1   0   -3.13     0.4      -1       -1     U                       
025004  19 41 22.60 40 13 09.9  15.19   0.62    21  0   2.47      0.09     28.55    92     BM     1.34          SB1
026004  19 41 23.35 40 10 22.7  15.21   0.63    3   0   0.86      0.38     1.33     87     SM                      
027004  19 41 23.61 40 10 38.0  15.23   0.65    5   0   2.05      0.32     1.61     95     SM                      
029004  19 41 15.21 40 13 30.8  15.31   0.63    4   0   -1.21     0.68     2.96     03     SN                      
030004  19 41 09.49 40 11 41.6  15.31   0.58    6   0   1.80      0.98     5.49     -1     BLM                     
031004  19 41 09.69 40 10 57.4  15.31   0.61    1   0   6.85      0.4      -1       -1     U                       
032004  19 41 15.01 40 10 06.2  15.32   0.61    1   0   -0.10     0.4      -1       -1     U                       
033004  19 41 25.15 40 11 24.0  15.41   0.58    2   0   3.73      0.13     -1       -1     U                       
034004  19 41 16.76 40 10 01.1  15.41   0.61    4   0   1.80      0.15     0.67     94     SM                      
035004  19 41 08.41 40 11 44.8  15.43   0.59    1   0   3.09      0.4      -1       -1     U                       
036004  19 41 26.62 40 12 33.3  15.48   0.60    3   0   2.94      0.20     0.71     94     SM                      
037004  19 41 17.50 40 13 25.6  15.49   0.58    2   0   2.44      0.11     -1       -1     U                       
038004  19 41 25.93 40 12 52.3  15.50   0.59    3   0   1.91      0.60     2.12     95     SM                      
039004  19 41 07.56 40 12 07.8  15.51   0.58    5   0   2.38      0.44     2.19     95     SM                      
045004  19 41 25.71 40 12 32.9  15.56   0.58    1   0   1.38      0.4      -1       -1     U                       
048004  19 41 12.17 40 10 05.4  15.61   0.61    3   0   1.61      0.49     1.73     94     SM                      
049004  19 41 20.64 40 13 32.4  15.64   0.65    16  0   3.46      1.38     13.39    -1     BLM                     
054004  19 41 16.55 40 13 44.7  15.89   0.60    3   0   2.40      0.20     0.70     95     SM                      
064004  19 41 11.17 40 10 23.7  16.07   0.64    1   0   1.63      0.4      -1       -1     U                       
066004  19 41 20.31 40 13 37.0  16.11   0.63    17  0   7.96      0.26     67.31    95     BM     2.14          SB1
075004  19 41 14.45 40 10 13.7  16.39   0.67    3   0   0.04      0.39     1.39     60     SM                      
076004  19 41 26.01 40 12 28.9  16.41   0.72    16  0   20.46     9.60     92.95    -1     BU                      
078004  19 41 26.28 40 10 47.8  16.41   0.68    13  0   -0.64     1.45     12.59    -1     BU                      
080004  19 41 25.97 40 11 51.8  16.45   0.66    2   0   3.39      0.55     -1       -1     U                       
081004  19 41 25.16 40 12 33.1  16.50   0.67    2   0   -1.04     2.34     -1       -1     U                       
001005  19 41 11.85 40 13 30.1  11.58   1.68    5   6   -38.30    0.19     1.02     00     SN                      
003005  19 41 29.54 40 12 21.0  13.07   1.23    6   4   2.72      0.10     0.57     95     SM                      
004005  19 41 21.48 40 13 57.3  13.08   1.21    15  3   1.50      0.32     2.81     93     SM                      
005005  19 41 08.59 40 13 29.9  13.11   1.21    1   4   2.00      0.21     0.64     95     SM                      
006005  19 41 08.27 40 10 38.1  13.73   1.28    1   2   -52.98    0.55     1.27     00     SN                      
007005  19 41 06.22 40 10 53.3  14.07   1.13    3   0   3.08      0.13     0.47     94     SM                      
008005  19 41 19.19 40 09 32.9  14.11   1.04    3   1   0.23      0.41     1.44     69     SM                      
009005  19 41 28.22 40 12 54.5  14.12   0.51    5   1   0.73      0.48     2.31     85     SM                      
010005  19 41 06.63 40 10 30.4  14.26   0.42    4   2   3.38      0.34     1.46     92     SM                      
011005  19 41 18.97 40 09 45.0  14.54   0.69    3   2   3.60      0.40     1.49     91     SM                      
012005  19 41 20.76 40 09 30.2  14.66   1.31    1   2   -45.94    0.29     0.66     00     SN                      
014005  19 41 28.63 40 11 57.7  14.68   0.62    17  0   13.97     0.24     60.24    00     BN     23.89         SB1
015005  19 41 13.60 40 09 34.0  14.71   1.10    3   1   2.57      0.19     0.68     95     SM                      
016005  19 41 08.50 40 12 55.0  14.73   0.61    6   0   2.87      0.60     3.35     94     SM                      
017005  19 41 12.85 40 13 59.1  14.82   0.68    21  0   0.67      0.04     17.23    91     BM     1.23          SB1
018005  19 41 09.38 40 13 10.3  14.92   0.63    4   0   1.84      0.20     0.88     94     SM                      
019005  19 41 29.94 40 11 32.9  15.11   0.62    7   0   3.83      0.23     1.40     88     SM                      
020005  19 41 28.00 40 10 42.6  15.13   0.63    3   0   2.20      0.01     0.05     95     SM                      
021005  19 41 28.23 40 10 58.8  15.18   0.75    2   0   4.98      0.35     -1       -1     U                       
022005  19 41 06.68 40 10 27.1  15.17   0.64    4   0   3.50      0.25     1.07     91     SM                      
023005  19 41 05.98 40 11 42.3  15.19   0.61    3   0   0.65      0.05     0.17     83     SM                      
024005  19 41 26.43 40 13 02.2  15.24   0.63    4   0   1.60      0.14     0.59     94     SM                      
025005  19 41 05.85 40 12 30.3  15.27   0.62    3   0   2.26      0.11     0.39     95     SM                      
026005  19 41 05.81 40 10 51.2  15.07   0.63    3   0   1.43      0.13     0.46     93     SM                      
027005  19 41 19.73 40 09 42.7  15.35   0.61    4   0   0.53      2.97     12.88    -1     BLM                     
028005  19 41 27.97 40 11 21.5  15.36   0.59    4   0   2.49      0.74     3.20     95     SM                      
029005  19 41 07.64 40 10 30.1  15.36   0.60    3   0   2.74      0.13     0.46     95     SM                      
030005  19 41 11.90 40 09 48.1  15.37   0.59    2   0   4.26      0.34     -1       -1     U                       
031005  19 41 10.90 40 13 28.0  15.47   0.59    3   0   1.99      0.27     0.96     95     SM                      
032005  19 41 09.84 40 09 59.1  15.49   0.61    3   0   2.43      0.32     1.13     95     SM                      
033005  19 41 20.26 40 14 13.1  15.52   0.66    19  0   6.81      0.09     27.44    95     BM     2.61          SB1
034005  19 41 17.42 40 09 45.1  15.50   0.64    3   0   4.79      0.46     1.61     54     SM                      
035005  19 41 06.68 40 12 07.7  15.53   0.60    11  0   16.32     0.10     30.39    00     BN     12.15         SB1
036005  19 41 07.18 40 12 49.5  15.54   0.57    3   0   1.53      0.51     1.81     93     SM                      
039005  19 41 15.46 40 09 32.5  15.67   0.61    3   0   3.48      0.17     0.60     92     SM                      
041005  19 41 29.08 40 12 48.7  15.77   0.59    2   0   5.18      6.02     -1       -1     U                       
044005  19 41 24.46 40 13 19.8  15.83   0.61    13  0   3.33      0.43     3.69     93     SM                      
056005  19 41 07.15 40 12 13.7  16.14   0.67    3   0   2.67      0.37     1.32     95     SM                      
057005  19 41 23.85 40 09 51.4  16.19   0.65    3   0   3.72      0.18     0.64     89     SM                      
058005  19 41 17.84 40 13 56.7  16.19   0.76    6   0   -14.23    9.16     51.20    -1     BU                      
069005  19 41 09.83 40 13 18.7  16.36   0.73    7   0   1.28      2.83     17.35    -1     BLM                     
072005  19 41 14.69 40 14 11.1  16.45   0.66    3   0   3.61      0.35     1.24     90     SM                      
001006  19 41 17.76 40 09 15.9  12.84   1.11    4   13  1.68      1.04     6.48     -1     BLM                     
002006  19 41 29.15 40 13 04.1  13.11   1.20    3   0   1.01      0.11     0.39     89     SM                      
003006  19 41 19.31 40 14 31.8  13.35   0.67    1   2   -36.85    0.07     0.17     00     SN                      
004006  19 41 08.91 40 09 33.1  13.53   0.55    0   6   -29.06    0.38     1.20     00     SN                      
005006  19 41 28.99 40 13 15.5  13.84   0.46    4   1   2.18      0.47     2.00     95     SM                      
006006  19 41 25.82 40 13 51.4  13.84   1.18    19  1   -0.90     0.48     5.02     -1     BU                      
008006  19 41 09.92 40 09 31.7  14.19   1.51    5   3   -31.96    1.04     5.15     -1     BLN                     
009006  19 41 25.35 40 09 17.4  14.21   0.86    5   2   -59.77    0.59     2.89     00     SN                      
011006  19 41 06.58 40 10 19.6  14.50   0.75    10  4   2.96      0.53     3.80     94     SM                      
012006  19 41 24.94 40 14 12.6  14.84   0.65    18  0   -9.34     0.10     -1       94     BM     1.57          SB2
013006  19 41 18.35 40 08 47.4  14.85   0.66    5   0   1.79      0.22     1.09     94     SM                      
014006  19 41 31.33 40 13 10.0  14.88   0.68    3   0   1.75      0.30     1.05     94     SM                      
015006  19 41 17.62 40 14 29.8  14.89   0.78    3   0   -9.71     0.71     2.53     00     SN                      
016006  19 41 14.61 40 09 12.5  14.90   0.68    23  0   2.44      1.26     14.75    -1     BLM                     
017006  19 41 06.86 40 09 46.5  14.85   0.58    4   0   0.54      0.47     2.05     80     SM                      
018006  19 41 23.11 40 09 06.9  14.93   0.65    3   0   3.06      0.30     1.07     94     SM                      
019006  19 41 30.43 40 13 13.5  14.98   0.65    3   0   4.09      0.31     1.08     83     SM                      
020006  19 41 31.07 40 10 51.0  15.04   0.64    2   0   1.54      0.01     -1       -1     U                       
021006  19 41 03.48 40 12 54.0  15.07   0.61    5   0   3.60      0.52     2.59     90     SM                      
022006  19 41 25.66 40 09 35.7  15.07   0.62    16  0   4.25      0.96     9.30     -1     BLM                     
023006  19 41 06.54 40 09 59.0  15.10   1.03    3   0   1.46      0.84     2.98     93     SM                      
024006  19 41 19.14 40 08 51.4  15.15   0.67    3   0   1.04      0.13     0.47     90     SM                      
025006  19 41 21.22 40 09 04.9  15.18   0.64    1   0   1.89      0.4      -1       -1     U                       
026006  19 41 18.38 40 09 12.8  15.17   0.65    6   0   1.35      0.11     0.62     92     SM                      
027006  19 41 04.15 40 10 23.4  15.20   0.60    3   0   1.19      0.52     1.82     91     SM                      
028006  19 41 04.31 40 11 30.7  15.22   0.60    17  0   2.23      0.68     6.79     -1     BLM                     
029006  19 41 11.75 40 14 19.6  15.24   0.61    3   0   0.45      0.05     0.19     78     SM                      
030006  19 41 25.83 40 14 08.4  15.24   0.65    4   0   1.55      0.55     2.39     93     SM                      
031006  19 41 24.07 40 14 13.4  15.27   0.60    3   0   4.10      0.22     0.79     83     SM                      
032006  19 41 28.59 40 09 50.7  15.29   0.59    19  0   1.84      0.05     34.87    95     BM     2.24          SB1
033006  19 41 02.89 40 10 44.1  15.34   0.58    4   0   4.81      0.35     1.53     53     SM                      
034006  19 41 21.56 40 09 12.6  15.38   0.61    2   0   -6.92     13.15    -1       -1     U                       
035006  19 41 08.45 40 09 52.4  15.38   0.59    3   0   4.35      0.13     0.45     75     SM                      
036006  19 41 19.86 40 09 09.7  15.40   0.61    2   0   0.78      0.28     -1       -1     U                       
037006  19 41 29.52 40 09 58.7  15.48   0.61    4   0   2.55      0.37     1.60     95     SM                      
040006  19 41 12.49 40 14 24.4  15.52   0.59    17  0   1.63      0.85     8.54     -1     BLM                     
042006  19 41 05.70 40 13 17.5  15.60   0.64    3   0   0.96      0.21     0.76     89     SM                      
045006  19 41 02.07 40 11 59.4  15.64   0.56    5   0   19.91     0.75     3.74     00     SN                      
046006  19 41 32.03 40 11 49.4  15.64   0.60    3   0   1.87      0.23     0.82     94     SM                      
047006  19 41 09.20 40 13 59.2  15.67   0.60    5   3   2.42      0.23     1.15     95     SM                      
048006  19 41 30.22 40 12 33.8  15.73   0.67    3   0   2.26      0.39     1.37     95     SM                      
054006  19 41 09.22 40 09 13.9  15.90   0.64    2   0   -19.33    0.26     -1       -1     U                       
055006  19 41 24.37 40 09 07.5  15.96   0.62    2   0   1.51      0.52     -1       -1     U                       
057006  19 41 15.02 40 14 16.0  15.97   0.62    3   0   3.53      0.08     0.30     91     SM                      
058006  19 41 17.02 40 08 47.1  16.03   0.69    3   0   5.91      0.59     2.09     04     SN                      
060006  19 41 27.70 40 13 43.4  16.12   0.67    18  0   4.69      0.07     66.95    95     BM     2.13          SB1
063006  19 41 10.34 40 09 37.4  16.18   0.65    3   0   1.57      0.41     1.44     94     SM                      
064006  19 41 11.11 40 09 32.3  16.24   0.66    3   0   3.87      0.25     0.87     87     SM                      
065006  19 41 22.40 40 14 06.7  16.32   0.66    3   0   3.88      1.02     3.59     87     SM                      
066006  19 41 27.86 40 13 56.2  16.37   0.68    2   0   3.75      0.34     -1       -1     U                       
070006  19 41 23.33 40 14 03.4  16.37   0.66    3   0   1.45      0.70     2.46     93     SM                      
071006  19 41 20.61 40 09 19.5  16.41   0.67    1   0   3.07      0.4      -1       -1     U                       
072006  19 41 31.30 40 11 41.4  16.44   0.64    3   0   3.36      0.63     2.24     92     SM                      
001007  19 41 13.20 40 14 56.7  11.86   1.54    3   6   3.41      0.28     1.31     92     SM                      
002007  19 41 05.24 40 14 04.2  13.13   1.20    3   4   3.25      0.18     0.74     93     SM                      
003007  19 41 09.26 40 14 43.6  13.13   1.20    3   4   2.30      0.28     1.17     95     SM                      
004007  19 41 33.31 40 12 34.9  13.18   1.26    1   2   2.96      0.23     0.52     94     SM                      
005007  19 41 29.42 40 14 20.0  13.22   1.26    4   2   3.21      0.06     0.28     93     SM                      
006007  19 41 00.83 40 11 16.0  13.70   0.51    2   4   -20.68    0.57     -1       00     SN              Rapid rotator 
007007  19 41 04.22 40 09 56.1  13.96   1.16    1   2   -15.03    0.13     0.29     00     SN                      
008007  19 41 09.95 40 09 05.6  14.32   1.09    15  2   3.44      0.03     6.21     88     BM     3.80          SB1
009007  19 41 02.46 40 12 51.7  14.33   0.72    3   1   -2.33     0.41     1.43     00     SN                      
010007  19 41 10.48 40 08 45.1  14.37   1.20    1   2   -56.78    0.38     0.87     00     SN                      
011007  19 41 13.00 40 14 57.4  14.39   0.79    11  0   0.05      1.16     9.20     -1     BLM                     
012007  19 41 03.01 40 09 41.0  14.39   1.79    1   2   -84.69    0.26     0.60     00     SN                      
013007  19 41 35.32 40 11 45.9  14.56   0.97    15  0   2.08      0.30     2.77     95     SM                      
014007  19 41 08.81 40 08 48.4  14.58   1.28    3   2   -1.26     0.32     1.18     03     SN                      
015007  19 41 27.68 40 09 14.7  14.84   1.45    4   0   -60.55    0.51     2.21     00     SN                      
016007  19 41 01.70 40 12 57.8  14.87   0.63    4   0   2.58      0.46     1.97     95     SM                      
017007  19 41 15.20 40 15 09.9  15.09   0.62    9   0   -13.63    1.43     10.09    -1     BLN                     
018007  19 41 20.29 40 08 25.3  14.93   0.66    3   0   1.73      0.24     0.86     94     SM                      
019007  19 41 15.46 40 15 12.1  14.96   0.64    4   0   2.36      0.06     0.28     95     SM                      
020007  19 41 02.52 40 10 18.9  14.98   0.62    3   0   2.95      0.22     0.77     94     SM                      
021007  19 41 33.40 40 10 36.5  14.98   0.63    15  0   3.58      0.14     29.55    95     BM     2.31          SB1
022007  19 41 17.83 40 15 11.6  15.00   0.66    3   0   3.16      0.11     0.40     94     SM                      
023007  19 41 13.36 40 15 06.7  15.07   0.66    3   0   4.15      0.22     0.76     81     SM                      
024007  19 41 26.17 40 14 36.6  15.10   0.62    3   0   2.67      0.68     2.42     95     SM                      
025007  19 41 00.83 40 11 11.8  15.18   0.64    3   0   -1.57     0.25     0.88     01     SN                      
026007  19 41 14.75 40 15 10.4  15.22   0.62    11  0   3.86      0.10     42.37    94     BM     2.91          SB1
027007  19 41 34.32 40 11 21.8  15.21   0.61    3   0   3.48      0.24     0.84     92     SM                      
028007  19 41 18.29 40 08 17.3  15.36   0.80    2   0   -28.29    2.00     -1       -1     U                       
029007  19 41 31.33 40 13 38.8  15.36   0.71    3   0   -20.87    0.19     0.68     00     SN                      
030007  19 41 19.99 40 08 26.6  15.44   1.04    3   0   -25.20    0.26     0.93     00     SN                      
031007  19 41 29.59 40 09 38.1  15.47   0.61    3   0   3.84      0.40     1.42     88     SM                      
033007  19 41 04.77 40 13 58.1  15.53   0.59    3   0   -27.33    0.81     2.87     00     SN                      
034007  19 41 01.26 40 10 15.3  15.54   0.58    3   0   2.10      0.31     1.09     95     SM                      
035007  19 41 08.51 40 14 16.5  15.56   0.60    3   0   3.00      0.60     2.11     94     SM                      
036007  19 41 16.35 40 08 19.6  15.58   0.61    3   0   1.66      0.77     2.72     94     SM                      
037007  19 41 33.43 40 11 06.6  15.59   0.64    3   0   2.07      0.72     2.54     95     SM                      
039007  19 41 00.18 40 10 53.9  15.63   0.57    2   0   5.29      0.41     -1       -1     U                       
040007  19 41 33.93 40 13 00.3  15.65   0.67    21  0   -1.74     13.78    154.09   -1     BU                      
042007  19 41 16.07 40 08 31.6  15.70   0.66    23  0   -0.44     2.06     24.11    -1     BU                      
043007  19 41 31.00 40 13 26.7  15.73   0.68    2   0   -32.26    0.40     -1       -1     U                       
044007  19 41 03.11 40 10 31.8  15.74   0.60    3   0   2.60      0.36     1.28     95     SM                      
045007  19 41 07.40 40 14 40.9  15.82   0.61    3   0   0.59      0.34     1.19     82     SM                      
046007  19 41 01.92 40 10 51.9  15.82   0.59    2   0   4.81      0.13     -1       -1     U                       
047007  19 41 03.74 40 13 31.1  15.82   0.66    3   0   3.10      0.33     1.16     94     SM                      
049007  19 41 31.95 40 09 50.4  15.84   0.63    3   0   2.59      0.08     0.29     95     SM                      
052007  19 41 05.81 40 09 22.5  15.90   0.78    6   0   -30.34    1.87     10.47    -1     BLN                     
055007  19 41 31.44 40 13 27.6  15.93   0.70    16  0   -25.39    8.59     83.16    -1     BU                      
056007  19 41 26.57 40 14 32.3  15.94   0.67    3   0   -15.80    0.89     3.15     00     SN                      
061007  19 41 06.84 40 14 37.6  15.98   0.62    3   0   2.77      0.10     0.37     95     SM                      
062007  19 41 34.02 40 11 51.9  16.00   0.62    3   0   1.76      0.18     0.64     94     SM                      
064007  19 41 33.93 40 10 50.9  16.04   0.74    2   0   -27.08    0.02     -1       -1     U                       
065007  19 41 27.84 40 08 55.6  16.07   0.63    3   0   4.16      0.65     2.30     81     SM                      
066007  19 41 34.55 40 11 27.8  16.12   0.60    3   0   2.22      0.19     0.67     95     SM                      
068007  19 41 33.83 40 13 15.5  16.22   0.77    2   0   -19.41    1.53     -1       -1     U                       
070007  19 41 34.20 40 12 11.4  16.29   0.65    2   0   2.24      1.00     -1       -1     U                       
071007  19 41 28.74 40 14 25.8  16.31   0.70    9   0   4.17      0.50     3.55     81     SM                      
076007  19 41 09.69 40 14 26.1  16.44   0.77    15  0   1.59      0.49     4.55     -1     BLM                     
077007  19 41 29.53 40 09 09.8  16.47   0.67    14  0   1.53      0.15     -1       86     BM     3.96          SB2
002008  19 41 30.31 40 09 00.5  11.75   1.62    8   29  1.33      0.72     6.69     -1     BLM                     
003008  19 41 04.68 40 14 51.4  12.49   1.05    3   0   -1.10     0.19     0.69     05     SN                      
004008  19 41 08.20 40 15 08.6  13.31   1.10    19  14  0.70      0.02     7.18     91     BM     1.15          SB1
005008  19 40 58.32 40 11 19.9  14.18   0.60    0   4   -60.46    0.54     1.34     00     SN                      
006008  19 41 23.41 40 15 16.7  14.50   0.45    3   1   8.35      0.33     1.15     00     SN                      
007008  19 41 21.73 40 08 04.4  14.57   0.69    5   0   2.66      0.53     2.66     95     SM                      
008008  19 41 31.78 40 14 14.6  14.60   0.68    3   0   -21.79    0.20     0.71     00     SN                      
009008  19 41 18.96 40 15 17.8  14.65   0.66    3   0   -22.19    0.31     1.08     00     SN                      
010008  19 41 00.30 40 09 47.5  14.69   0.80    3   0   -69.74    0.16     0.57     00     SN                      
011008  19 41 32.73 40 09 10.1  15.05   0.66    2   0   2.97      0.09     -1       -1     U                       
012008  19 41 08.87 40 15 00.6  15.09   0.74    5   0   -15.36    0.77     3.83     00     SN                      
013008  19 41 13.27 40 07 56.0  15.08   0.77    3   0   -15.58    0.20     0.72     00     SN                      
014008  19 41 20.63 40 15 39.6  15.09   0.61    13  0   13.93     0.14     -1       95     BM     2.40     Rapid rotator ; SB1
015008  19 41 22.79 40 15 20.2  15.13   0.62    3   0   0.62      0.46     1.63     82     SM                      
016008  19 41 20.67 40 15 14.1  15.14   0.67    3   0   -40.72    0.14     0.50     00     SN                      
017008  19 41 38.13 40 11 28.6  15.14   0.64    6   0   4.32      1.27     7.11     -1     BLM                     
018008  19 41 23.74 40 08 01.2  15.16   0.64    3   0   2.85      0.20     0.72     95     SM                      
019008  19 41 15.92 40 15 45.7  15.13   0.62    6   0   2.87      0.29     1.64     94     SM                      
020008  19 41 30.44 40 14 44.6  15.21   0.61    7   0   1.54      1.58     9.66     -1     BLM                     
021008  19 41 33.52 40 14 20.8  15.23   0.63    3   0   2.10      0.26     0.91     95     SM                      
022008  19 41 10.01 40 08 13.8  15.24   0.64    3   0   2.71      0.34     1.21     95     SM                      
023008  19 41 20.15 40 08 05.3  15.26   0.62    1   0   1.56      0.4      -1       -1     U                       
024008  19 41 29.82 40 09 09.5  15.31   0.62    1   0   3.20      0.4      -1       -1     U                       
025008  19 41 35.87 40 10 27.6  15.38   0.59    3   0   0.53      0.32     1.12     80     SM                      
026008  19 40 57.26 40 10 49.4  15.46   0.57    2   0   1.43      0.55     -1       -1     U                       
027008  19 41 18.30 40 07 52.3  15.49   0.61    2   0   -1.66     0.89     -1       -1     U                       
030008  19 41 31.76 40 14 31.1  15.51   0.59    1   0   -2.37     0.4      -1       -1     U                       
031008  19 41 26.70 40 08 43.5  15.52   0.60    2   0   3.39      0.81     -1       -1     U                       
035008  19 41 13.91 40 15 30.3  15.60   0.60    5   0   3.57      0.78     3.88     91     SM                      
036008  19 40 58.71 40 10 37.2  15.68   0.75    2   0   -53.17    0.01     -1       -1     U                       
038008  19 41 35.41 40 10 55.4  15.68   0.66    19  0   6.70      9.98     105.89   -1     BU                      
041008  19 41 09.19 40 15 26.1  15.79   0.61    1   0   13.85     0.4      -1       -1     U                       
043008  19 41 00.56 40 13 43.6  15.83   0.53    3   0   -23.36    0.40     1.42     00     SN                      
044008  19 41 10.64 40 15 21.7  15.80   0.63    4   0   1.27      1.90     8.24     -1     BLM                     
045008  19 41 25.54 40 08 25.5  15.84   0.62    4   0   2.01      0.13     0.55     95     SM                      
046008  19 40 58.89 40 12 18.0  15.93   0.62    3   0   2.76      0.51     1.80     95     SM                      
050008  19 41 35.83 40 12 19.5  16.04   0.64    6   0   4.55      0.55     3.09     67     SM                      
058008  19 41 34.32 40 13 47.1  16.20   0.65    3   0   2.32      0.51     1.79     95     SM                      
060008  19 41 33.76 40 09 34.2  16.20   0.66    3   0   1.65      0.20     0.72     94     SM                      
064008  19 41 30.42 40 14 16.5  16.26   0.68    6   0   1.04      0.31     1.74     90     SM                      
068008  19 41 10.51 40 08 06.2  16.36   0.67    4   0   1.90      0.38     1.64     95     SM                      
069008  19 41 29.64 40 08 52.8  16.38   0.68    3   0   1.67      0.38     1.36     94     SM                      
070008  19 40 59.02 40 12 09.0  16.39   0.67    3   0   1.29      0.41     1.44     92     SM                      
072008  19 41 04.68 40 14 32.0  16.42   0.68    3   0   -0.01     0.99     3.49     57     SM                      
073008  19 41 19.59 40 15 32.5  16.45   0.69    3   0   1.92      0.73     2.59     95     SM                      
002009  19 41 24.91 40 07 44.0  12.51   1.84    1   7   -37.23    0.32     1.25     00     SN                      
003009  19 41 09.91 40 15 49.6  12.92   1.20    1   5   2.36      0.20     0.68     95     SM                      
004009  19 41 30.27 40 15 21.7  12.98   1.20    2   3   1.77      0.24     0.80     94     SM                      
005009  19 40 57.85 40 13 53.1  13.01   1.26    0   4   -27.24    0.23     0.57     00     SN                      
006009  19 41 34.44 40 08 46.1  13.14   1.20    3   2   1.28      0.28     1.02     92     SM                      
007009  19 40 57.04 40 10 06.8  13.32   1.30    20  20  2.32      0.02     19.06    84     BM     0.69          SB1
008009  19 41 13.98 40 15 49.9  13.37   0.58    0   4   -51.98    0.72     1.78     00     SN                      
009009  19 40 55.60 40 11 27.2  14.52   0.69    4   1   1.76      0.13     0.55     94     SM                      
010009  19 41 30.13 40 15 23.8  14.57   0.75    8   0   -20.09    2.49     16.44    -1     BLN                     
011009  19 41 36.62 40 14 06.7  14.59   0.81    10  0   26.15     4.28     32.07    -1     BLN                     
012009  19 41 02.01 40 08 40.5  14.67   1.31    3   0   -10.65    0.03     0.11     00     SN                      
013009  19 40 58.04 40 09 18.8  14.72   0.60    3   0   -31.65    0.42     1.47     00     SN                      
014009  19 41 29.25 40 07 59.6  14.81   0.68    23  0   -0.47     1.50     17.57    -1     BU                      
015009  19 41 01.88 40 15 01.2  14.81   1.30    1   2   -39.19    0.18     0.40     00     SN                      
016009  19 41 03.51 40 08 42.6  14.82   0.52    29  0   2.86      0.47     6.17     -1     BLM                     
017009  19 41 16.26 40 15 54.7  14.91   0.68    4   0   2.34      0.20     0.85     95     SM                      
018009  19 41 29.34 40 15 12.1  14.93   0.64    3   0   2.56      0.22     0.77     95     SM                      
019009  19 40 55.64 40 12 16.6  14.94   0.62    5   0   2.70      0.35     1.76     95     SM                      
020009  19 40 57.87 40 09 41.5  15.01   1.22    8   0   -58.87    1.27     8.39     -1     BLN                     
021009  19 41 07.46 40 07 58.3  15.09   0.64    3   0   2.12      0.16     0.56     95     SM                      
022009  19 41 37.29 40 09 50.6  15.13   0.64    3   0   3.09      0.27     0.95     94     SM                      
023009  19 41 16.85 40 07 27.5  15.11   0.62    19  0   1.01      1.16     12.35    -1     BLM                     
024009  19 40 57.83 40 09 27.4  15.18   0.66    10  0   9.30      1.29     9.65     -1     BU                      
025009  19 41 35.20 40 14 11.0  15.19   0.62    3   0   2.10      0.19     0.69     95     SM                      
026009  19 40 58.72 40 14 17.5  15.21   0.60    3   0   1.38      0.20     0.71     93     SM                      
027009  19 40 55.90 40 10 04.7  15.21   0.56    1   0   2.08      0.4      -1       -1     U                       
028009  19 41 09.06 40 07 37.9  15.26   0.60    8   0   5.52      0.75     4.95     -1     BU                      
029009  19 41 29.80 40 15 17.9  15.32   0.60    2   0   1.81      0.31     -1       -1     U                       
030009  19 41 23.11 40 16 00.9  15.33   0.61    3   0   2.96      0.25     0.88     94     SM                      
031009  19 41 32.86 40 14 32.3  15.44   0.60    3   0   2.80      0.48     1.68     95     SM                      
032009  19 41 38.90 40 11 48.8  15.44   0.60    3   0   1.29      0.44     1.55     92     SM                      
034009  19 41 00.24 40 08 43.6  15.61   0.60    2   0   1.01      0.07     -1       -1     U                       
037009  19 41 24.26 40 07 47.7  15.63   0.65    6   0   -34.76    0.66     3.71     00     SN                      
038009  19 41 28.14 40 15 36.2  15.76   0.60    3   0   2.92      0.29     1.02     94     SM                      
039009  19 41 38.04 40 10 50.0  15.78   0.62    3   0   0.68      0.86     3.03     84     SM                      
040009  19 40 57.09 40 09 35.5  15.78   0.67    2   0   -10.90    0.70     -1       -1     U                       
041009  19 40 56.09 40 12 40.6  15.81   0.51    3   0   -78.07    4.20     -1       -1     BLN             Rapid rotator 
043009  19 41 05.51 40 08 28.4  15.88   0.63    3   0   2.59      0.20     0.72     95     SM                      
044009  19 40 57.91 40 14 01.5  15.92   0.77    2   0   -47.84    0.14     -1       -1     U                       
046009  19 41 34.97 40 14 27.6  15.94   0.60    1   0   6.63      0.4      -1       -1     U                       
048009  19 41 18.47 40 07 28.0  15.93   0.63    5   0   1.85      0.45     2.24     94     SM                      
049009  19 41 29.90 40 15 04.7  15.95   0.68    2   0   28.10     6.97     -1       -1     U                       
051009  19 41 38.27 40 09 47.2  16.06   0.63    3   0   1.67      0.45     1.58     94     SM                      
052009  19 40 56.35 40 09 50.2  16.07   0.63    1   0   0.45      0.4      -1       -1     U                       
054009  19 41 11.35 40 07 33.6  16.15   0.65    3   0   2.74      0.16     0.55     95     SM                      
055009  19 41 38.34 40 12 31.8  16.18   0.66    3   0   1.10      0.60     2.12     90     SM                      
057009  19 40 56.70 40 10 16.0  16.26   0.65    3   0   1.32      0.59     2.09     92     SM                      
058009  19 41 19.15 40 16 14.4  16.30   0.64    3   0   3.30      0.64     2.25     93     SM                      
059009  19 41 28.16 40 07 51.4  16.32   0.68    3   0   34.02     0.61     2.16     00     SN                      
060009  19 41 06.96 40 15 27.9  16.36   0.75    3   0   -89.93    1.52     5.39     -1     BLN                     
063009  19 40 59.73 40 14 33.6  16.47   0.67    2   0   0.39      0.01     -1       -1     U                       
064009  19 41 38.53 40 12 24.3  16.47   0.67    4   0   0.65      0.84     3.65     83     SM                      
002010  19 41 40.96 40 13 26.0  13.02   1.67    4   3   -6.10     0.17     0.75     00     SN                      
003010  19 40 51.77 40 12 15.9  13.07   0.50    0   4   -38.78    0.54     1.33     00     SN                      
004010  19 41 36.83 40 09 03.1  13.22   1.25    1   2   37.96     0.11     0.26     00     SN                      
005010  19 41 42.85 40 10 36.1  13.23   1.59    2   3   -17.43    0.24     0.80     00     SN                      
006010  19 41 40.91 40 11 12.2  13.47   1.40    0   4   -51.87    0.11     0.27     00     SN                      
007010  19 40 55.98 40 09 06.1  13.84   0.92    10  3   -23.63    2.73     19.43    -1     BLN                     
008010  19 40 53.54 40 10 02.4  13.96   1.15    3   1   2.84      0.33     1.15     95     SM                      
009010  19 40 56.01 40 13 39.6  14.08   1.10    3   2   2.81      0.20     0.75     95     SM                      
010010  19 41 01.59 40 15 27.0  14.22   0.58    6   2   1.73      0.42     2.26     94     SM                      
011010  19 41 09.96 40 07 28.4  14.55   0.65    3   0   2.60      0.27     0.94     95     SM                      
012010  19 41 38.27 40 09 17.4  14.60   1.41    1   2   20.58     0.47     1.09     00     SN                      
013010  19 40 53.84 40 11 51.4  14.73   0.60    4   0   2.19      0.51     2.22     95     SM                      
014010  19 41 01.90 40 15 34.1  14.84   0.61    3   0   3.78      0.25     0.88     88     SM                      
015010  19 41 37.09 40 14 21.9  14.97   0.62    3   0   1.30      0.05     0.19     92     SM                      
016010  19 41 31.12 40 15 41.0  14.99   0.71    3   0   -35.95    0.14     0.48     00     SN                      
017010  19 41 18.28 40 07 04.2  14.98   0.66    6   0   3.47      0.26     1.45     92     SM                      
018010  19 41 12.81 40 06 54.8  15.04   0.63    5   0   2.21      0.53     2.64     95     SM                      
019010  19 40 53.52 40 11 01.1  15.08   0.64    7   0   -17.09    0.07     0.45     00     SN                      
020010  19 40 54.76 40 14 05.4  15.11   0.59    15  0   5.12      0.12     20.67    93     BM     3.33          SB1
021010  19 40 54.63 40 13 05.4  15.12   0.81    3   0   -39.52    0.17     0.58     00     SN                      
022010  19 41 19.57 40 16 16.1  15.21   0.64    3   0   2.68      0.05     0.19     95     SM                      
023010  19 40 57.31 40 14 23.3  15.24   1.30    3   0   -3.38     0.30     1.07     00     SN                      
024010  19 41 03.30 40 07 35.8  15.23   0.61    4   0   3.13      0.33     1.43     94     SM                      
025010  19 41 37.68 40 14 32.6  15.25   0.61    9   0   19.59     0.10     -1       89     BM     3.71          SB2
026010  19 41 11.75 40 16 38.4  15.26   0.72    4   0   8.05      0.19     0.82     00     SN                      
027010  19 41 17.15 40 16 39.0  15.40   0.75    3   0   -18.90    1.03     3.65     00     SN                      
028010  19 41 01.65 40 07 51.7  15.43   1.35    3   0   -92.93    0.82     2.89     00     SN                      
029010  19 41 33.83 40 07 54.5  15.47   0.60    2   0   1.89      0.30     -1       -1     U                       
030010  19 40 54.70 40 10 08.9  15.49   0.58    4   0   2.02      0.65     2.83     95     SM                      
032010  19 41 35.49 40 08 34.7  15.53   0.69    3   0   7.47      0.28     1.00     00     SN                      
034010  19 41 15.77 40 07 06.8  15.55   0.60    7   0   2.82      1.33     8.13     -1     BLM                     
035010  19 41 20.20 40 07 03.0  15.60   0.60    13  0   3.20      0.78     6.71     -1     BLM                     
036010  19 40 56.57 40 14 43.2  15.73   0.69    3   0   -14.96    0.09     0.32     00     SN                      
037010  19 41 26.39 40 16 19.1  15.79   0.60    3   0   2.05      0.28     1.00     95     SM                      
039010  19 41 05.66 40 16 01.4  15.85   0.61    3   0   0.91      0.46     1.64     88     SM                      
040010  19 41 38.93 40 09 16.4  15.91   0.63    3   0   2.74      0.33     1.17     95     SM                      
041010  19 41 29.05 40 07 35.8  15.92   0.74    23  0   4.91      7.09     -1       -1     BU              Rapid rotator 
043010  19 41 31.59 40 07 44.5  15.94   0.64    2   0   1.52      0.14     -1       -1     U                       
047010  19 41 09.92 40 07 09.7  16.10   0.64    3   0   1.66      0.67     2.37     94     SM                      
051010  19 40 53.00 40 12 42.2  16.15   0.62    3   0   3.06      0.64     2.25     94     SM                      
052010  19 41 25.78 40 16 07.2  16.17   0.76    3   0   -24.28    0.75     2.67     00     SN                      
053010  19 40 52.06 40 11 57.4  16.17   0.73    2   0   -52.09    0.04     -1       -1     U                       
056010  19 41 30.95 40 07 38.8  16.26   0.67    6   0   0.42      2.65     14.84    -1     BLM                     
059010  19 41 06.44 40 07 47.9  15.81   0.78    3   0   -12.35    0.68     2.42     00     SN                      
060010  19 41 42.68 40 11 55.3  16.30   0.64    3   0   1.91      0.41     1.47     95     SM                      
062010  19 40 53.48 40 13 06.9  16.39   0.69    15  0   3.39      1.42     13.29    -1     BLM                     
063010  19 41 18.65 40 16 29.7  16.41   0.70    2   0   -49.82    0.03     -1       -1     U                       
064010  19 41 12.43 40 16 32.7  16.44   0.72    3   0   -21.22    0.44     1.55     00     SN                      
065010  19 41 23.26 40 16 11.3  16.50   0.67    3   0   2.80      0.60     2.12     95     SM                      
001011  19 41 44.98 40 12 50.3  11.88   0.45    2   6   -22.50    0.27     1.13     00     SN                      
002011  19 41 05.55 40 06 50.1  12.88   0.51    0   4   -24.43    0.38     0.95     00     SN                      
003011  19 40 57.97 40 08 17.5  12.95   1.18    10  7   3.97      0.63     4.67     -1     BLM                     
004011  19 40 50.20 40 13 11.0  13.09   1.18    1   3   3.26      0.32     0.86     93     SM                      
005011  19 41 22.23 40 16 44.2  13.28   1.25    1   2   2.34      0.24     0.55     95     SM                      
006011  19 41 13.18 40 06 41.8  13.42   1.18    1   3   11.14     0.16     0.44     00     SN                      
007011  19 41 10.41 40 06 53.4  14.14   0.92    3   2   8.00      0.30     1.09     00     SN                      
008011  19 41 01.48 40 07 13.8  14.23   0.87    4   2   -13.24    0.11     0.46     00     SN                      
009011  19 41 43.16 40 10 40.6  14.55   0.61    3   0   -11.82    0.07     0.24     00     SN                      
010011  19 41 14.76 40 17 01.5  14.79   0.65    3   0   12.99     0.16     0.58     00     SN                      
011011  19 41 44.66 40 10 02.4  14.89   0.67    3   0   -19.58    0.22     0.77     00     SN                      
012011  19 41 34.19 40 15 57.5  14.95   0.62    3   0   2.71      0.13     0.47     95     SM                      
013011  19 40 53.56 40 14 27.9  15.16   0.59    3   0   2.58      0.11     0.37     95     SM                      
014011  19 41 31.80 40 07 34.1  15.17   0.63    1   0   2.71      0.4      -1       -1     U                       
015011  19 41 45.24 40 12 06.4  15.18   0.64    1   0   1.57      0.4      -1       -1     U                       
016011  19 41 41.81 40 09 25.9  15.21   0.63    1   0   -11.55    0.4      -1       -1     U                       
017011  19 41 22.41 40 16 52.2  15.31   0.78    2   0   -48.42    0.26     -1       -1     U                       
018011  19 41 27.53 40 16 30.8  15.32   0.60    3   0   -0.25     0.34     1.19     42     SN                      
019011  19 41 36.11 40 15 38.3  15.36   0.80    4   0   -33.20    0.12     0.53     00     SN                      
020011  19 41 38.39 40 08 34.4  15.39   0.77    10  0   14.28     1.38     10.36    -1     BLN                     
021011  19 40 57.03 40 15 38.4  15.42   0.57    3   0   3.08      0.44     1.56     94     SM                      
022011  19 41 41.88 40 14 01.7  15.44   1.17    3   0   -54.15    0.17     0.60     00     SN                      
023011  19 40 54.75 40 08 35.5  15.44   0.54    6   0   2.45      0.12     0.66     95     SM                      
024011  19 41 10.73 40 06 45.7  15.44   0.74    3   0   -157.10   0.84     2.95     00     SN                      
025011  19 41 41.02 40 09 11.6  15.44   0.60    20  0   4.51      5.22     56.90    -1     BLM                     
026011  19 41 37.72 40 15 40.5  15.51   0.58    3   0   2.72      0.15     0.53     95     SM                      
027011  19 41 02.18 40 07 42.9  15.51   0.61    20  0   2.62      1.14     12.47    -1     BLM                     
028011  19 41 23.27 40 06 45.9  15.49   0.89    3   0   -5.70     0.37     1.30     00     SN                      
029011  19 41 08.29 40 16 32.7  15.54   0.59    6   0   2.20      0.82     4.58     -1     BLM                     
031011  19 41 45.28 40 10 54.0  15.66   0.60    4   0   3.44      0.30     1.30     92     SM                      
032011  19 41 16.52 40 06 30.6  15.77   0.61    10  0   3.05      0.18     1.39     94     SM                      
036011  19 40 50.97 40 13 22.1  16.01   0.60    3   0   0.71      0.29     1.03     84     SM                      
038011  19 40 51.33 40 13 01.8  16.04   0.60    3   0   1.24      0.75     2.65     91     SM                      
040011  19 41 17.78 40 17 10.3  16.09   0.63    3   0   7.58      7.49     26.47    -1     BU                      
041011  19 41 36.83 40 15 48.9  16.13   0.76    3   0   -13.55    0.81     2.88     00     SN                      
043011  19 41 44.92 40 12 37.0  16.15   0.64    3   0   1.41      0.46     1.62     93     SM                      
045011  19 41 44.16 40 12 44.9  16.27   0.65    3   0   1.27      0.41     1.44     92     SM                      
047011  19 40 54.36 40 09 07.7  16.34   0.65    3   0   2.79      0.72     2.55     95     SM                      
048011  19 41 42.31 40 09 07.4  16.36   0.65    3   0   1.02      0.12     0.43     89     SM                      
049011  19 40 51.13 40 12 24.1  16.42   0.73    3   0   3.55      0.57     2.02     91     SM                      
050011  19 41 09.75 40 06 44.6  16.45   0.69    3   0   0.83      0.70     2.48     87     SM                      
001012  19 41 46.76 40 10 02.3  12.40   0.50    10  2   11.80     10.13    72.45    -1     BU                      
002012  19 41 16.32 40 05 50.9  13.11   1.20    13  6   3.73      0.04     6.20     95     BM     2.72          SB1
004012  19 40 48.37 40 10 44.4  13.27   0.51    0   4   13.24     0.50     1.23     00     SN                      
005012  19 40 49.65 40 14 31.3  13.37   1.19    3   3   2.87      0.19     0.73     94     SM                      
006012  19 40 59.45 40 07 05.7  13.64   0.63    0   3   -26.53    0.16     0.33     00     SN                      
007012  19 41 16.33 40 06 16.9  13.81   0.51    4   2   -3.03     0.29     1.26     00     SN                      
008012  19 40 52.70 40 08 42.4  14.51   0.65    18  0   -1.57     0.03     24.95    92     BM     1.26          SB1
009012  19 41 42.10 40 15 17.7  14.55   0.65    19  0   5.49      0.63     6.72     -1     BU                      
010012  19 41 41.75 40 15 23.9  14.56   0.48    3   0   5.13      0.47     1.66     33     SN                      
011012  19 41 19.55 40 17 19.3  14.70   0.77    3   0   -48.89    0.14     0.49     00     SN                      
012012  19 41 35.48 40 16 19.7  14.72   0.52    19  0   -3.38     0.54     -1       -1     BU              Rapid rotator 
013012  19 41 43.31 40 09 12.4  14.80   1.30    3   0   -62.45    0.23     0.82     00     SN                      
014012  19 41 17.01 40 06 04.0  14.84   0.47    10  0   1.52      1.87     -1       -1     BLM             Rapid rotator 
015012  19 41 22.42 40 17 15.5  15.04   0.63    2   0   3.30      0.14     -1       -1     U                       
016012  19 41 45.15 40 09 50.1  15.11   1.32    3   0   -27.57    0.31     1.10     00     SN                      
017012  19 40 55.79 40 15 33.7  15.13   0.56    4   0   1.31      0.25     1.07     92     SM                      
018012  19 41 02.14 40 16 55.3  15.18   0.60    3   0   -26.66    0.31     1.10     00     SN                      
019012  19 41 43.88 40 09 09.8  15.18   0.84    3   0   -56.44    0.23     0.81     00     SN                      
020012  19 41 48.17 40 12 31.1  15.21   0.63    7   0   2.35      0.46     2.79     95     SM                      
021012  19 41 47.95 40 11 53.8  15.22   0.63    3   0   1.18      0.14     0.48     91     SM                      
022012  19 41 45.38 40 09 57.8  15.23   0.67    3   0   -13.61    0.24     0.84     00     SN                      
023012  19 41 42.49 40 09 00.4  15.25   0.63    1   0   2.54      0.4      -1       -1     U                       
024012  19 40 49.34 40 09 07.0  15.28   0.58    18  0   4.75      0.03     30.59    94     BM     1.75          SB1
025012  19 40 51.35 40 14 41.2  15.34   0.76    7   0   -28.70    4.28     26.18    -1     BLN                     
026012  19 41 11.31 40 17 11.7  15.36   1.14    8   0   -43.48    2.83     18.74    -1     BLN                     
027012  19 41 21.17 40 17 23.3  15.39   0.59    5   0   2.95      0.45     2.26     94     SM                      
028012  19 40 56.45 40 07 40.8  15.42   0.60    3   0   3.26      0.36     1.29     93     SM                      
029012  19 40 46.58 40 11 30.9  15.42   0.81    3   0   -53.55    0.27     0.95     00     SN                      
031012  19 41 26.24 40 06 07.6  15.64   0.67    4   0   2.30      0.63     2.74     95     SM                      
032012  19 41 21.75 40 06 08.4  15.67   0.63    3   0   -0.92     0.13     0.45     09     SN                      
033012  19 40 49.58 40 13 29.1  15.71   0.59    3   0   2.71      0.14     0.51     95     SM                      
034012  19 41 33.38 40 07 00.1  15.74   0.64    4   0   15.84     0.52     2.24     00     SN                      
036012  19 41 07.95 40 17 13.7  15.81   0.66    13  0   3.20      0.70     6.09     -1     BLM                     
038012  19 41 11.12 40 17 14.8  15.89   0.80    1   0   -16.36    0.4      -1       -1     U                       
039012  19 40 55.67 40 08 07.9  15.94   0.62    4   0   2.29      0.50     2.18     95     SM                      
041012  19 41 45.20 40 09 13.3  15.99   0.64    3   0   1.85      0.34     1.22     94     SM                      
044012  19 41 03.48 40 06 49.8  16.05   0.58    7   0   42.22     1.47     9.02     -1     BLN                     
045012  19 41 02.23 40 16 46.2  16.04   0.59    4   0   1.08      0.19     0.82     90     SM                      
046012  19 41 19.35 40 06 13.0  16.09   0.77    3   0   -67.31    0.17     0.59     00     SN                      
047012  19 40 46.95 40 11 56.7  16.10   0.61    3   0   2.09      0.75     2.64     95     SM                      
048012  19 41 41.43 40 08 35.8  16.13   0.71    1   0   4.49      0.4      -1       -1     U                       
050012  19 40 47.35 40 12 08.3  16.17   0.61    3   0   1.74      0.28     0.98     94     SM                      
051012  19 41 45.78 40 14 22.2  16.19   0.63    3   0   1.25      0.19     0.68     92     SM                      
054012  19 40 53.22 40 08 04.0  16.25   0.79    4   0   -6.94     0.77     3.32     00     SN                      
056012  19 41 15.30 40 06 17.3  16.31   0.64    3   0   -5.17     0.12     0.41     00     SN                      
058012  19 41 31.37 40 06 31.3  16.34   0.70    4   0   2.93      0.29     1.26     94     SM                      
059012  19 41 17.93 40 06 10.7  16.36   0.65    3   0   2.91      0.70     2.49     94     SM                      
060012  19 41 02.62 40 16 31.9  16.44   0.64    3   0   2.21      0.74     2.61     95     SM                      
061012  19 41 41.38 40 08 07.8  16.44   0.71    3   0   1.85      0.22     0.78     94     SM                      
062012  19 41 35.13 40 07 06.6  16.47   0.78    3   0   -90.93    0.33     1.18     00     SN                      
002013  19 40 49.32 40 14 39.7  12.32   0.46    6   4   -13.70    0.36     -1       00     SN              Rapid rotator 
003013  19 41 43.46 40 08 09.9  12.42   1.03    0   4   -37.89    0.25     0.61     00     SN                      
004013  19 41 45.44 40 08 09.9  12.53   0.57    2   7   -26.84    0.32     1.39     00     SN                      
005013  19 41 20.84 40 17 45.3  12.88   0.56    2   3   -26.04    0.40     -1       00     SN              Rapid rotator 
006013  19 40 46.00 40 11 20.9  13.08   0.56    0   4   -21.87    0.48     1.19     00     SN                      
007013  19 40 44.58 40 12 33.7  13.11   0.46    6   12  0.95      0.15     1.03     88     SM                      
008013  19 41 02.03 40 06 28.1  13.14   1.14    3   4   2.56      0.09     0.39     95     SM                      
009013  19 41 45.45 40 08 50.8  13.35   0.51    5   4   13.31     0.41     2.07     00     SN                      
010013  19 41 48.26 40 10 32.3  13.38   0.63    11  0   -5.99     0.51     -1       00     BN     -8.07    SB2
011013  19 41 34.72 40 06 42.5  13.47   1.30    1   2   -28.50    0.12     0.27     00     SN                      
012013  19 41 35.59 40 06 45.5  13.61   0.58    1   2   11.90     0.12     0.28     00     SN                      
013013  19 41 11.62 40 05 24.4  13.99   1.27    3   2   -6.47     0.17     0.64     00     SN                      
014013  19 40 45.98 40 14 09.2  14.11   0.51    6   3   -9.17     0.52     -1       00     SN              Rapid rotator 
015013  19 41 03.72 40 06 02.3  14.43   0.70    7   1   -61.41    6.53     38.51    -1     BLN                     
016013  19 40 52.67 40 07 36.9  14.61   0.70    3   0   -49.69    0.11     0.39     00     SN                      
017013  19 40 44.62 40 12 52.1  14.72   0.64    3   0   2.69      0.44     1.56     95     SM                      
018013  19 40 57.32 40 16 27.5  14.75   0.64    4   0   2.13      0.25     1.09     95     SM                      
019013  19 40 54.68 40 07 13.3  14.78   0.86    3   0   -67.76    0.19     0.67     00     SN                      
020013  19 41 31.00 40 06 01.3  14.78   1.10    15  0   5.48      0.06     15.26    95     BM     2.31          SB1
021013  19 41 36.03 40 06 20.5  14.98   1.27    3   0   -53.67    0.21     0.76     00     SN                      
022013  19 41 42.36 40 15 39.6  15.01   0.88    4   0   3.27      0.30     1.30     93     SM                      
023013  19 40 53.48 40 07 43.0  15.16   0.65    3   0   9.72      0.73     2.57     00     SN                      
024013  19 40 54.18 40 07 18.8  15.18   0.60    3   0   3.33      0.23     0.81     93     SM                      
025013  19 41 48.30 40 10 15.0  15.25   0.63    3   0   3.71      0.24     0.86     89     SM                      
026013  19 41 24.32 40 17 48.2  15.26   0.61    3   0   2.72      0.15     0.54     95     SM                      
027013  19 40 57.52 40 06 34.9  15.33   0.56    2   0   3.01      0.99     -1       -1     U                       
028013  19 41 10.50 40 05 36.6  15.38   0.63    9   0   -29.55    3.56     25.16    -1     BLN                     
029013  19 40 51.97 40 15 36.2  15.38   1.32    3   0   30.32     0.37     1.31     00     SN                      
030013  19 41 17.54 40 18 00.0  15.40   0.58    4   0   -9.43     0.32     1.37     00     SN                      
031013  19 40 43.51 40 11 45.6  15.39   0.73    3   0   -29.43    0.04     0.14     00     SN                      
032013  19 41 43.81 40 15 24.4  15.42   0.55    3   0   3.98      0.98     3.47     85     SM                      
034013  19 40 44.48 40 13 19.5  15.46   0.68    11  0   8.94      8.96     70.86    -1     BU                      
035013  19 40 55.66 40 06 49.3  15.46   0.66    3   0   -47.91    0.35     1.23     00     SN                      
036013  19 41 34.90 40 16 48.5  15.48   0.56    4   0   1.96      0.50     2.16     95     SM                      
037013  19 40 51.64 40 15 18.1  15.47   0.62    11  0   1.38      0.78     6.17     -1     BLM                     
038013  19 40 59.61 40 16 50.0  15.54   0.64    2   0   2.39      0.24     -1       -1     U                       
039013  19 41 49.45 40 11 53.4  15.61   0.53    8   0   -6.36     5.39     -1       -1     BU              Rapid rotator 
040013  19 41 01.49 40 06 27.1  15.62   0.66    8   0   -29.57    4.72     31.24    -1     BLN                     
042013  19 41 01.14 40 17 19.7  15.84   0.58    3   0   2.28      0.51     1.80     95     SM                      
043013  19 41 51.36 40 11 11.6  15.91   0.63    4   0   2.43      0.19     0.81     95     SM                      
044013  19 41 07.61 40 17 41.8  15.90   0.80    3   0   -39.00    0.32     1.11     00     SN                      
045013  19 40 48.65 40 14 45.0  15.93   0.60    3   0   1.97      0.05     0.19     95     SM                      
046013  19 41 43.12 40 15 36.0  15.95   0.58    25  0   3.84      0.03     -1       95     BM     1.95          SB2
049013  19 40 59.22 40 06 19.9  15.99   0.77    2   0   -67.40    0.16     -1       -1     U                       
054013  19 41 48.32 40 10 04.6  16.07   0.77    1   0   -4.14     0.4      -1       -1     U                       
055013  19 41 32.46 40 06 25.9  16.08   0.77    2   0   -12.15    1.11     -1       -1     U                       
058013  19 40 46.97 40 13 18.1  16.27   0.78    3   0   -9.37     0.27     0.95     00     SN                      
059013  19 40 54.43 40 16 32.3  16.29   0.75    2   0   -16.73    0.57     -1       -1     U                       
001014  19 41 34.39 40 17 48.2  11.65   1.56    3   3   2.41      0.17     0.67     95     SM                      
002014  19 40 51.72 40 06 55.4  11.68   0.65    1   9   -20.96    0.55     2.44     00     SN                      
003014  19 41 45.05 40 07 15.6  11.85   0.54    5   3   -3.09     1.90     9.42     -1     BU                      
004014  19 40 55.60 40 06 29.3  12.36   1.24    2   4   1.91      0.11     0.39     95     SM                      
005014  19 40 48.03 40 08 08.5  12.85   1.28    3   6   1.84      0.20     0.91     94     SM                      
006014  19 41 47.88 40 14 44.1  13.81   0.60    3   0   -21.53    0.11     0.40     00     SN                      
007014  19 41 47.01 40 07 48.0  13.76   1.85    3   0   -51.89    1.03     3.65     00     SN                      
008014  19 41 19.30 40 18 42.7  13.95   0.57    3   1   20.11     0.17     0.58     00     SN                      
009014  19 40 46.79 40 14 58.7  14.02   0.71    7   9   -25.57    5.48     36.10    -1     BU                      
010014  19 40 58.93 40 06 12.9  14.10   0.64    2   1   14.45     0.25     0.68     00     SN                      
011014  19 41 37.79 40 05 58.1  14.65   0.65    3   0   3.30      0.03     0.09     93     SM                      
012014  19 41 13.35 40 04 49.9  14.64   0.64    3   0   -16.37    0.25     0.90     00     SN                      
013014  19 41 03.19 40 05 22.7  14.80   0.54    3   0   -28.72    0.06     0.21     00     SN                      
014014  19 41 04.34 40 17 54.3  14.85   0.56    3   0   17.56     0.04     0.15     00     SN                      
015014  19 41 36.19 40 05 49.5  14.88   1.30    3   0   -25.84    0.44     1.55     00     SN                      
016014  19 40 52.79 40 06 44.6  14.99   0.85    3   0   -11.70    0.16     0.57     00     SN                      
017014  19 41 50.18 40 14 45.1  15.05   0.61    4   0   4.59      0.14     0.59     65     SM                      
018014  19 41 19.39 40 05 08.3  15.06   1.07    4   0   -0.27     0.62     2.70     41     SN                      
019014  19 41 43.36 40 16 28.6  15.16   0.68    3   0   -39.93    0.20     0.69     00     SN                      
020014  19 40 45.29 40 14 17.5  15.22   1.11    3   0   -103.67   0.17     0.61     00     SN                      
021014  19 41 04.83 40 18 20.9  15.30   0.57    4   0   3.49      0.26     1.12     92     SM                      
022014  19 41 36.09 40 17 25.6  15.49   0.62    8   0   -13.70    4.17     27.57    -1     BU                      
024014  19 41 23.12 40 05 21.2  15.65   0.60    3   0   3.17      0.40     1.40     93     SM                      
025014  19 41 45.62 40 07 42.3  15.66   0.61    3   0   0.55      0.34     1.19     80     SM                      
029014  19 41 00.56 40 05 55.3  15.76   0.60    3   0   3.04      0.18     0.65     94     SM                      
030014  19 40 45.52 40 09 28.3  15.77   0.57    4   0   1.63      0.49     2.12     94     SM                      
031014  19 41 39.59 40 17 05.7  15.82   0.78    3   0   -3.14     0.26     0.93     00     SN                      
034014  19 40 41.93 40 12 16.1  15.89   0.61    3   0   2.78      0.60     2.13     95     SM                      
038014  19 41 38.52 40 06 22.6  16.06   0.65    3   0   3.70      0.33     1.15     89     SM                      
040014  19 41 50.24 40 13 50.1  16.15   0.64    2   0   12.59     16.33    -1       -1     U                       
043014  19 41 51.32 40 10 20.3  16.19   0.59    3   0   6.12      0.15     0.54     02     SN                      
044014  19 41 34.73 40 06 02.1  16.22   0.66    3   0   1.68      0.29     1.04     94     SM                      
045014  19 40 53.23 40 16 28.6  16.23   0.60    3   0   20.30     0.94     3.31     00     SN                      
046014  19 40 43.86 40 09 60.0  16.23   0.66    4   0   -31.55    0.65     2.79     00     SN                      
049014  19 40 47.01 40 07 58.3  16.31   0.63    4   0   2.06      0.44     1.89     95     SM                      
054014  19 40 44.46 40 09 16.9  16.46   0.66    4   0   2.83      0.17     0.76     95     SM                      
001015  19 41 23.64 40 19 07.3  12.18   1.56    1   5   -19.63    0.32     1.08     00     SN                      
002015  19 41 12.15 40 18 56.0  12.27   1.31    0   6   -22.62    0.18     0.58     00     SN                      
003015  19 41 01.06 40 05 26.9  12.54   0.72    4   4   -3.06     0.09     0.42     00     SN                      
004015  19 41 18.01 40 18 56.6  12.82   0.78    2   4   -59.07    0.45     1.63     00     SN                      
006015  19 41 04.58 40 04 50.9  13.54   1.34    1   2   11.10     0.29     0.66     00     SN                      
007015  19 40 39.75 40 12 35.8  13.60   0.62    7   2   -17.15    0.57     3.34     00     SN                      
008015  19 40 39.23 40 12 43.1  14.78   1.13    6   2   -121.36   1.76     9.44     -1     BLN                     
009015  19 41 27.30 40 04 54.8  14.22   1.29    3   2   0.93      0.23     0.84     88     SM                      
010015  19 41 49.24 40 08 07.1  14.47   0.44    6   0   -22.63    4.79     -1       -1     BLN             Rapid rotator 
011015  19 41 55.17 40 11 04.8  14.57   0.69    6   0   -4.81     0.24     1.34     00     SN                      
012015  19 41 27.51 40 18 58.6  14.66   1.46    3   0   -116.48   0.13     0.45     00     SN                      
013015  19 40 43.05 40 15 07.6  14.63   1.02    4   0   2.01      0.31     1.35     95     SM                      
015015  19 41 07.98 40 04 42.8  14.72   0.64    4   0   3.29      0.12     0.53     93     SM                      
016015  19 41 00.04 40 05 10.9  14.80   0.65    5   0   1.31      0.18     0.92     92     SM                      
017015  19 41 55.00 40 13 33.2  14.86   0.62    3   0   -28.80    0.32     1.14     00     SN                      
018015  19 41 47.23 40 15 56.8  14.89   1.31    3   0   -55.83    0.16     0.56     00     SN                      
019015  19 41 11.59 40 04 49.5  14.90   0.78    3   0   21.12     0.15     0.53     00     SN                      
020015  19 40 57.01 40 05 54.2  15.05   0.61    3   0   2.12      0.17     0.61     95     SM                      
021015  19 41 55.99 40 12 18.0  15.07   0.84    3   0   -3.60     0.35     1.22     00     SN                      
022015  19 41 54.63 40 12 35.1  15.12   1.18    4   0   11.48     0.16     0.69     00     SN                      
023015  19 40 43.97 40 15 34.7  15.12   0.72    7   0   -12.94    0.74     4.55     -1     BLN                     
024015  19 40 41.92 40 09 31.1  15.16   1.22    4   0   -23.02    0.13     0.55     00     SN                      
025015  19 41 41.62 40 17 12.8  15.18   1.34    3   0   -28.01    0.79     2.79     00     SN                      
026015  19 40 39.06 40 12 09.1  15.22   0.56    3   0   2.93      0.12     0.43     94     SM                      
027015  19 40 44.31 40 14 58.0  15.25   0.59    3   0   1.71      0.32     1.15     94     SM                      
028015  19 41 18.71 40 19 01.7  15.29   0.55    5   0   4.91      0.68     3.38     46     SN                      
029015  19 41 05.20 40 18 45.2  15.31   0.80    3   0   -59.90    0.38     1.33     00     SN                      
030015  19 40 41.63 40 14 07.9  15.32   0.56    2   0   1.65      0.29     -1       -1     U                       
031015  19 40 57.67 40 18 07.5  15.36   0.47    1   0   -84.11    0.4      -1       -1     U                       
032015  19 41 53.10 40 09 14.1  15.38   0.62    3   0   1.86      0.20     0.71     94     SM                      
033015  19 41 53.62 40 14 42.9  15.52   0.78    4   0   -16.34    0.31     1.34     00     SN                      
034015  19 40 56.07 40 17 59.5  15.53   0.56    6   0   0.59      0.47     2.63     82     SM                      
036015  19 41 49.10 40 08 08.2  15.64   0.74    1   0   -45.91    0.4      -1       -1     U                       
039015  19 40 40.64 40 12 45.7  15.73   0.59    9   0   2.08      0.14     0.98     95     SM                      
042015  19 41 18.72 40 04 42.1  15.84   0.71    3   0   2.01      0.25     0.89     95     SM                      
043015  19 41 55.39 40 13 31.6  15.87   0.79    1   0   -48.44    0.4      -1       -1     U                       
044015  19 41 26.16 40 18 43.6  15.90   0.62    2   0   -16.53    0.64     -1       -1     U                       
045015  19 41 43.91 40 16 52.8  15.90   0.66    3   0   -12.58    0.16     0.55     00     SN                      
046015  19 40 42.98 40 08 58.9  15.90   0.60    3   0   3.28      0.18     0.64     93     SM                      
049015  19 41 51.71 40 15 23.4  16.06   0.62    3   0   1.96      0.70     2.48     95     SM                      
051015  19 41 29.06 40 04 55.1  16.07   0.67    3   0   2.38      0.75     2.65     95     SM                      
052015  19 41 44.97 40 16 40.8  16.10   0.59    16  0   1.31      0.20     27.39    94     BM     2.94          SB1
054015  19 40 40.83 40 13 27.7  16.14   0.73    3   0   -6.45     0.12     0.44     00     SN                      
058015  19 41 36.90 40 05 21.4  16.24   0.74    2   0   4.59      0.71     -1       -1     U                       
059015  19 40 43.27 40 08 56.7  16.29   0.74    3   0   -17.69    4.41     15.58    -1     BLN                     
060015  19 40 44.43 40 08 23.4  16.29   0.69    3   0   -31.27    0.27     0.96     00     SN                      
062015  19 41 10.05 40 19 04.1  16.29   0.79    7   0   -30.24    3.31     20.24    -1     BLN                     
063015  19 41 55.03 40 11 31.5  16.32   0.68    3   0   16.68     0.63     2.21     00     SN                      
064015  19 41 54.78 40 10 34.7  16.30   0.68    3   0   2.96      0.73     2.58     94     SM                      
067015  19 41 42.64 40 06 11.6  16.40   0.69    5   0   -28.32    0.86     4.30     -1     BLN                     
069015  19 41 54.31 40 13 27.0  16.45   0.67    3   0   1.83      0.15     0.52     94     SM                      
070015  19 41 00.19 40 05 33.6  16.45   0.74    4   0   -28.58    1.77     7.66     -1     BLN                     
073015  19 40 47.62 40 07 19.3  16.46   0.78    3   0   13.73     0.91     3.22     00     SN                      
001016  19 41 08.23 40 19 31.9  11.14   1.73    0   3   2.13      0.37     0.74     95     SM                      
002016  19 41 55.15 40 14 21.7  11.22   1.75    3   6   4.45      0.26     1.19     71     SM                      
003016  19 40 54.20 40 18 16.0  11.85   1.24    0   4   -31.99    0.26     0.65     00     SN                      
004016  19 41 02.44 40 04 28.6  12.90   0.50    2   1   13.67     0.14     0.39     00     SN                      
005016  19 41 44.27 40 05 52.7  13.08   1.30    1   2   3.54      0.36     0.83     91     SM                      
006016  19 40 53.60 40 18 05.0  13.58   0.61    1   4   -19.38    0.22     0.67     00     SN                      
007016  19 40 39.71 40 13 52.3  14.07   1.33    1   2   -43.50    0.51     1.16     00     SN                      
008016  19 41 57.37 40 14 03.2  14.19   1.40    4   0   -3.59     0.10     0.42     00     SN                      
009016  19 41 26.92 40 19 12.0  14.24   1.06    9   0   -58.21    1.81     12.81    -1     BLN                     
010016  19 40 56.00 40 18 39.1  14.23   0.51    23  0   2.63      0.04     9.08     95     BM     2.41          SB1
011016  19 41 47.59 40 06 22.0  14.28   0.58    3   0   -27.75    0.53     1.87     00     SN                      
012016  19 41 50.64 40 16 01.0  14.31   1.12    6   0   3.75      0.21     1.15     89     SM                      
014016  19 40 51.66 40 17 37.3  14.35   0.78    3   0   -31.78    0.22     0.78     00     SN                      
015016  19 40 38.95 40 08 53.9  14.43   0.52    12  1   -37.11    1.15     9.27     -1     BLN                     
016016  19 41 01.78 40 19 04.3  14.57   0.90    3   0   -87.86    0.28     0.99     00     SN                      
017016  19 40 36.18 40 10 57.4  14.64   0.60    3   0   -50.43    0.44     1.56     00     SN                      
018016  19 41 25.22 40 19 15.2  14.71   0.63    4   0   8.22      0.26     1.13     00     SN                      
019016  19 40 41.84 40 08 23.6  14.79   0.67    3   0   -15.71    0.08     0.30     00     SN                      
020016  19 40 37.64 40 11 43.6  14.82   0.85    4   0   3.51      0.16     0.68     91     SM                      
021016  19 40 58.75 40 05 08.5  14.98   1.12    3   0   -73.84    0.15     0.54     00     SN                      
022016  19 40 38.45 40 13 23.5  15.78   0.71    4   0   -27.16    0.91     3.95     00     SN                      
023016  19 41 51.64 40 15 37.2  15.09   0.62    4   0   1.78      0.53     2.32     94     SM                      
024016  19 41 23.95 40 19 17.0  15.14   0.61    3   0   -19.78    1.01     3.57     00     SN                      
025016  19 41 42.71 40 05 40.3  15.20   0.83    3   0   -43.77    0.08     0.29     00     SN                      
026016  19 40 38.31 40 13 21.1  15.22   0.90    4   0   -5.06     0.18     0.76     00     SN                      
027016  19 40 41.22 40 14 43.7  15.22   0.87    6   0   -42.18    8.92     49.89    -1     BLN                     
028016  19 40 40.39 40 14 44.0  15.26   0.58    4   0   2.96      0.73     3.15     94     SM                      
029016  19 41 40.29 40 05 26.3  15.30   0.66    5   0   3.18      0.38     1.90     93     SM                      
030016  19 41 24.86 40 04 12.8  15.34   0.68    3   0   1.12      0.36     1.27     90     SM                      
031016  19 41 58.61 40 12 11.0  15.37   1.11    2   0   -58.59    0.06     -1       -1     U                       
032016  19 41 56.31 40 09 05.1  15.50   1.31    3   0   -77.89    0.32     1.13     00     SN                      
033016  19 41 12.50 40 04 11.3  15.47   0.63    3   0   -28.35    0.18     0.63     00     SN                      
035016  19 41 57.66 40 11 20.5  15.59   0.71    4   0   -0.96     0.29     1.27     08     SN                      
036016  19 40 39.00 40 09 36.4  15.68   0.57    6   0   2.65      0.18     1.00     95     SM                      
037016  19 41 54.20 40 15 03.2  15.70   0.63    3   0   16.12     0.12     0.42     00     SN                      
039016  19 40 36.76 40 11 41.6  15.72   0.56    3   0   0.24      1.03     3.63     70     SM                      
041016  19 40 38.61 40 13 46.3  15.78   0.79    3   0   12.21     0.33     1.16     00     SN                      
043016  19 41 49.63 40 07 25.2  15.82   0.73    3   0   -20.43    0.42     1.50     00     SN                      
044016  19 41 57.57 40 12 58.2  15.87   0.64    3   0   3.11      0.34     1.21     94     SM                      
047016  19 41 24.17 40 03 56.3  15.97   0.61    8   0   -3.09     2.57     16.98    -1     BU                      
049016  19 40 45.38 40 16 47.3  15.98   0.60    17  0   3.83      0.40     4.00     -1     BLM                     
050016  19 41 15.70 40 04 12.0  15.99   0.65    3   0   3.32      0.14     0.51     93     SM                      
051016  19 41 58.39 40 12 05.7  16.00   0.68    1   0   -20.79    0.4      -1       -1     U                       
052016  19 41 55.23 40 14 59.7  16.05   0.71    3   0   -0.05     0.42     1.49     55     SM                      
056016  19 40 54.75 40 18 05.7  16.09   0.68    3   0   -2.41     0.18     0.64     00     SN                      
057016  19 40 39.48 40 14 27.2  16.14   0.65    2   0   -18.69    0.35     -1       -1     U                       
060016  19 41 46.30 40 16 59.8  16.19   0.62    3   0   13.86     0.41     1.46     00     SN                      
061016  19 41 33.43 40 18 45.6  16.25   0.63    3   0   1.67      0.36     1.26     94     SM                      
062016  19 40 37.49 40 11 27.8  16.29   0.67    15  0   -13.74    1.14     10.70    -1     BLN                     
063016  19 40 40.13 40 14 18.0  16.34   0.56    3   0   -18.23    0.28     0.98     00     SN                      
065016  19 40 48.79 40 17 05.7  16.40   0.58    3   0   -9.75     0.63     2.22     00     SN                      
066016  19 40 48.86 40 06 16.6  16.40   0.66    7   0   5.57      7.48     45.80    -1     BU                      
068016  19 40 57.36 40 18 14.5  16.41   0.71    1   0   -7.65     0.4      -1       -1     U                       
069016  19 40 37.50 40 11 35.7  16.49   0.74    2   0   14.64     0.13     -1       -1     U                       
002017  19 41 42.20 40 18 17.9  11.39   0.78    1   5   -4.63     0.31     1.06     00     SN                      
003017  19 41 56.97 40 08 27.4  13.06   1.18    0   5   -23.46    0.40     1.15     00     SN                      
004017  19 41 26.97 40 20 01.7  13.09   0.72    0   4   -59.66    0.30     0.73     00     SN                      
005017  19 40 38.36 40 14 42.3  13.09   0.53    2   6   -12.52    0.41     1.71     00     SN                      
006017  19 41 55.67 40 15 52.6  13.36   1.12    3   0   16.12     0.08     0.28     00     SN                      
007017  19 41 13.67 40 03 38.2  13.57   1.24    1   3   2.38      0.15     0.41     95     SM                      
008017  19 40 45.25 40 17 00.9  13.93   0.45    2   1   -16.99    3.59     -1       -1     BLN             Rapid rotator 
009017  19 41 37.83 40 04 25.9  14.45   1.52    4   0   -24.89    0.12     0.50     00     SN                      
010017  19 42 01.35 40 12 59.5  14.45   0.74    20  0   -18.61    1.18     12.81    -1     BLN                     
011017  19 41 59.24 40 10 27.8  14.51   0.53    3   0   -16.19    0.76     -1       00     SN              Rapid rotator 
012017  19 41 59.37 40 12 50.8  14.53   0.69    3   0   -5.72     0.23     0.80     00     SN                      
014017  19 41 20.77 40 19 59.4  14.57   1.07    3   2   2.59      0.12     0.45     95     SM                      
015017  19 41 39.04 40 04 52.8  14.64   0.85    3   0   -11.36    0.19     0.67     00     SN                      
016017  19 40 37.73 40 14 45.2  14.68   0.76    3   0   -21.16    0.20     0.69     00     SN                      
017017  19 41 00.45 40 04 02.1  14.77   0.72    3   0   -25.13    0.69     2.46     00     SN                      
018017  19 41 25.82 40 19 50.3  14.84   0.67    3   0   2.01      0.19     0.67     95     SM                      
019017  19 41 24.23 40 19 41.1  14.98   0.88    6   0   -23.82    0.57     3.17     00     SN                      
020017  19 41 19.11 40 03 26.1  15.02   1.02    6   0   -50.03    0.67     3.77     00     SN                      
021017  19 41 59.88 40 10 56.4  15.03   0.64    3   0   -58.43    0.40     1.42     00     SN                      
022017  19 40 45.66 40 05 59.1  15.07   0.63    4   0   -35.33    1.05     4.57     -1     BLN                     
023017  19 41 37.36 40 19 19.0  15.10   0.60    3   0   2.49      0.34     1.19     95     SM                      
024017  19 40 57.87 40 04 23.2  15.13   0.59    5   0   2.01      0.16     0.80     95     SM                      
025017  19 40 36.41 40 08 51.8  15.15   0.59    6   0   1.15      0.18     1.02     91     SM                      
026017  19 40 34.00 40 12 46.5  15.18   0.57    5   0   3.05      0.64     3.21     94     SM                      
027017  19 41 35.85 40 19 09.2  15.27   1.41    4   0   -68.61    0.12     0.50     00     SN                      
028017  19 41 01.78 40 19 36.0  15.27   0.59    3   0   3.09      0.52     1.84     94     SM                      
029017  19 41 48.53 40 17 48.3  15.32   1.19    3   0   -32.99    0.18     0.63     00     SN                      
030017  19 41 57.91 40 14 20.6  15.40   0.60    5   0   2.15      0.24     1.18     95     SM                      
031017  19 41 59.64 40 09 20.1  15.40   0.67    18  0   6.19      0.39     3.97     01     SN                      
032017  19 41 38.61 40 04 36.4  15.38   0.81    11  0   -17.54    0.14     79.06    00     BN     -22.79        SB1
033017  19 41 46.80 40 05 25.6  15.37   0.70    3   0   -19.07    0.46     1.64     00     SN                      
034017  19 40 54.36 40 18 57.5  15.42   0.58    2   0   43.43     0.21     -1       -1     U                       
035017  19 40 36.24 40 13 41.6  15.46   0.67    4   0   14.83     0.32     1.39     00     SN                      
036017  19 41 26.94 40 19 43.5  15.47   0.82    3   0   8.37      0.14     0.50     00     SN                      
037017  19 40 49.03 40 05 38.2  15.48   0.61    2   0   -11.94    0.18     -1       -1     U                       
038017  19 40 43.22 40 16 28.6  15.51   0.75    7   0   -17.42    0.80     4.91     -1     BLN                     
039017  19 41 14.55 40 03 23.7  15.59   0.67    3   0   -182.69   2.75     9.73     -1     BLN                     
040017  19 40 43.46 40 06 41.0  15.59   0.59    16  0   4.78      0.90     8.73     -1     BLM                     
041017  19 41 20.32 40 19 49.7  15.61   0.79    4   0   -4.99     0.16     0.70     00     SN                      
046017  19 41 55.98 40 15 56.1  15.74   0.69    6   0   -10.04    0.69     3.87     00     SN                      
047017  19 40 52.43 40 05 20.5  15.76   0.59    4   0   1.14      0.44     1.90     91     SM                      
048017  19 42 00.19 40 12 19.2  15.78   0.61    3   0   1.81      0.08     0.29     94     SM                      
050017  19 41 21.03 40 20 04.9  15.86   0.74    2   0   -29.68    0.44     -1       -1     U                       
052017  19 41 45.41 40 05 49.3  15.98   0.65    11  0   0.96      0.33     2.59     89     SM                      
054017  19 40 55.04 40 18 45.5  16.03   0.59    4   0   2.69      0.48     2.07     95     SM                      
056017  19 41 53.92 40 16 25.7  16.11   0.71    3   0   -46.43    0.71     2.52     00     SN                      
058017  19 42 00.63 40 10 00.7  16.18   0.69    9   0   -16.21    7.66     54.19    -1     BU                      
060017  19 41 18.35 40 03 42.9  16.23   0.64    14  0   4.65      0.37     3.33     62     SM                      
061017  19 42 01.56 40 12 57.4  16.26   0.68    3   0   -26.72    0.97     3.42     00     SN                      
064017  19 40 44.79 40 06 44.3  16.31   0.71    2   0   -2.82     0.07     -1       -1     U                       
065017  19 41 48.39 40 17 20.9  16.35   0.72    4   0   28.17     0.80     3.48     00     SN                      
070017  19 41 55.98 40 15 51.4  16.39   0.65    6   0   4.23      0.73     4.07     -1     BLM                     
073017  19 40 48.95 40 05 53.3  16.43   0.75    4   0   0.54      0.82     3.54     80     SM                      
074017  19 41 46.89 40 05 38.6  16.41   0.72    6   0   5.14      1.00     5.56     -1     BU                      
075017  19 41 10.02 40 20 02.6  16.45   0.66    5   0   2.77      0.10     0.50     95     SM                      
076017  19 41 08.65 40 20 01.2  16.45   0.80    4   0   -35.02    0.48     2.06     00     SN                      
077017  19 41 45.20 40 05 15.9  16.49   0.74    5   0   -11.26    0.65     3.23     00     SN                      
003018  19 41 53.88 40 16 51.4  13.34   1.53    3   0   -35.72    0.05     0.17     00     SN                      
004018  19 41 34.89 40 19 39.6  13.48   1.32    17  0   -1.93     1.48     14.84    -1     BU                      
005018  19 41 59.17 40 08 14.2  13.47   0.56    3   0   11.41     0.07     0.24     00     SN                      
006018  19 41 34.23 40 19 45.0  13.49   1.22    6   2   7.61      0.11     0.58     00     SN                      
007018  19 40 34.56 40 09 15.3  13.94   0.55    3   2   13.67     0.24     0.87     00     SN                      
008018  19 40 36.84 40 15 17.3  14.13   1.09    1   2   1.93      0.19     0.43     95     SM                      
009018  19 40 33.93 40 14 04.1  14.13   0.59    8   2   -31.61    0.62     3.90     00     SN                      
010018  19 41 24.74 40 20 13.0  14.21   0.76    3   0   -74.20    0.41     1.45     00     SN                      
011018  19 41 24.98 40 20 20.8  14.45   0.68    3   3   2.19      0.29     1.12     95     SM                      
012018  19 42 02.06 40 10 15.8  14.49   1.14    4   0   -21.56    0.32     1.39     00     SN                      
013018  19 41 05.13 40 03 12.6  14.59   1.18    3   0   -46.60    0.14     0.50     00     SN                      
014018  19 41 31.99 40 20 14.0  14.60   1.11    3   0   16.82     0.13     0.45     00     SN                      
015018  19 41 37.99 40 19 22.7  14.80   0.67    6   0   2.79      0.29     1.61     95     SM                      
016018  19 41 17.60 40 20 41.6  14.88   0.59    5   0   17.02     0.18     0.89     00     SN                      
017018  19 41 44.28 40 04 26.4  14.90   0.72    5   0   -9.62     0.59     2.93     00     SN                      
018018  19 41 11.62 40 02 53.1  14.91   0.84    6   0   4.50      0.50     2.79     69     SM                      
019018  19 40 38.62 40 16 33.6  14.95   0.56    6   0   15.25     0.52     2.90     00     SN                      
020018  19 41 44.00 40 04 55.9  14.95   0.62    4   0   -6.07     0.22     0.95     00     SN                      
021018  19 40 58.38 40 03 41.0  14.96   0.58    3   0   36.35     0.33     1.17     00     SN                      
022018  19 40 56.83 40 04 02.1  15.02   0.60    4   0   3.84      0.10     0.43     87     SM                      
023018  19 40 42.63 40 17 08.5  15.12   0.59    9   0   -20.16    19.52    138.00   -1     BU                      
024018  19 40 32.68 40 11 42.4  15.32   0.59    3   0   0.81      0.03     0.10     86     SM                      
025018  19 40 39.40 40 16 16.8  15.39   0.56    4   0   3.58      0.35     1.51     91     SM                      
026018  19 40 32.94 40 13 22.1  15.41   0.87    3   0   -65.56    0.06     0.23     00     SN                      
027018  19 40 44.47 40 18 03.6  15.55   0.68    3   0   -9.03     0.62     2.20     00     SN                      
028018  19 41 00.13 40 03 37.1  15.60   0.57    5   0   2.17      0.39     1.94     95     SM                      
030018  19 41 12.07 40 02 51.2  15.72   0.73    5   0   -44.64    1.03     5.14     -1     BLN                     
032018  19 42 02.31 40 11 51.9  15.78   0.60    3   0   2.60      0.14     0.48     95     SM                      
033018  19 41 31.61 40 19 59.2  15.83   0.58    17  0   -1.23     0.80     8.02     -1     BU                      
034018  19 40 36.08 40 15 23.3  15.84   0.75    4   0   18.39     0.19     0.82     00     SN                      
035018  19 40 33.64 40 09 46.4  15.86   0.60    1   0   1.74      0.4      -1       -1     U                       
036018  19 40 52.35 40 04 28.1  15.85   0.61    6   0   -3.10     0.17     0.92     00     SN                      
037018  19 42 01.90 40 14 27.4  15.95   0.68    4   0   -54.43    0.79     3.43     00     SN                      
039018  19 40 32.78 40 11 09.3  16.05   0.76    3   0   -42.79    0.56     1.97     00     SN                      
042018  19 41 46.09 40 04 42.8  16.04   0.71    2   0   -33.09    0.18     -1       -1     U                       
043018  19 41 54.86 40 16 43.4  16.08   0.73    9   0   -44.96    3.97     28.04    -1     BLN                     
047018  19 41 05.84 40 03 04.5  16.17   0.55    6   0   -32.35    2.62     14.63    -1     BLN                     
048018  19 42 00.10 40 15 00.6  16.17   0.64    1   0   -0.13     0.4      -1       -1     U                       
051018  19 42 02.42 40 12 05.5  16.24   0.74    3   0   -0.26     0.57     2.01     42     SN                      
053018  19 40 42.44 40 17 41.1  16.26   0.68    2   0   -32.77    0.64     -1       -1     U                       
056018  19 41 22.06 40 03 07.7  16.31   0.64    5   0   3.35      0.51     2.53     93     SM                      
057018  19 40 49.71 40 18 32.5  16.37   0.73    2   0   -5.13     0.33     -1       -1     U                       
058018  19 41 16.81 40 20 31.8  16.39   0.75    13  0   -7.01     0.53     4.60     -1     BLN                     
003019  19 40 37.07 40 06 31.9  12.95   0.72    0   13  22.84     1.35     6.66     -1     BLN                     
004019  19 40 28.83 40 10 17.8  13.16   1.20    0   8   -39.56    0.19     0.73     00     SN                      
005019  19 40 44.32 40 05 20.2  13.27   1.13    2   5   -4.39     0.11     0.42     00     SN                      
006019  19 42 04.48 40 10 36.3  13.48   1.17    5   0   -8.44     0.07     0.34     00     SN                      
007019  19 41 43.84 40 03 44.4  13.58   0.60    9   1   -19.56    0.56     -1       00     SN              Rapid rotator 
008019  19 42 06.90 40 12 06.9  13.85   0.88    4   0   -2.37     0.06     0.27     00     SN                      
009019  19 41 15.12 40 21 08.4  13.66   1.06    2   1   -17.95    0.28     0.75     00     SN                      
010019  19 41 00.85 40 03 12.4  13.98   1.49    3   3   -23.84    0.25     0.98     00     SN                      
012019  19 41 33.10 40 20 23.5  14.29   0.65    1   2   13.74     0.39     0.89     00     SN                      
013019  19 41 43.69 40 19 33.5  14.49   0.64    4   0   2.46      0.12     0.52     95     SM                      
014019  19 40 44.06 40 18 11.2  14.48   1.08    4   0   -5.63     0.10     0.44     00     SN                      
015019  19 41 22.06 40 20 47.9  14.62   0.62    22  1   -1.32     0.02     3.73     03     BN     -1.26         SB1
016019  19 41 00.20 40 20 23.8  14.66   0.66    8   0   4.19      0.46     3.02     80     SM                      
017019  19 41 14.73 40 21 06.2  14.67   1.18    3   0   -55.15    0.38     1.34     00     SN                      
018019  19 41 07.03 40 20 34.4  14.83   0.64    19  0   0.71      0.02     8.35     94     BM     1.83          SB1
019019  19 41 13.24 40 02 19.3  14.86   1.08    3   0   -123.86   0.17     0.60     00     SN                      
020019  19 41 49.86 40 18 46.2  14.94   0.64    3   0   5.63      0.41     1.46     10     SN                      
021019  19 41 31.67 40 20 36.9  14.97   0.58    3   0   15.79     0.16     0.57     00     SN                      
022019  19 41 29.90 40 20 35.5  15.02   1.21    3   0   -27.11    0.13     0.47     00     SN                      
023019  19 42 05.02 40 12 17.0  15.03   1.20    3   0   -21.14    0.05     0.17     00     SN                      
024019  19 42 06.95 40 11 47.7  15.15   0.72    3   0   -17.99    0.28     0.99     00     SN                      
025019  19 41 27.05 40 02 35.6  15.16   0.58    3   0   -16.72    0.47     1.68     00     SN                      
026019  19 41 47.79 40 18 52.9  15.21   0.55    3   0   2.35      0.80     2.83     95     SM                      
027019  19 41 02.99 40 03 06.5  15.22   0.60    4   0   2.52      0.15     0.67     95     SM                      
028019  19 41 59.37 40 07 16.6  15.34   1.34    3   0   -24.68    0.20     0.70     00     SN                      
029019  19 41 28.93 40 20 59.9  15.34   0.57    4   0   2.73      0.26     1.12     95     SM                      
030019  19 40 57.79 40 03 17.2  15.35   1.09    6   0   -22.69    0.07     0.39     00     SN                      
031019  19 41 27.96 40 20 56.6  15.41   0.66    3   0   -7.69     0.70     2.49     00     SN                      
033019  19 40 57.84 40 03 15.5  15.44   0.76    2   0   -22.24    0.58     -1       -1     U                       
034019  19 42 01.06 40 16 01.1  15.50   0.60    7   0   3.71      0.54     3.31     89     SM                      
035019  19 40 29.09 40 12 22.3  15.52   0.72    3   0   -16.04    0.96     3.40     00     SN                      
036019  19 40 29.00 40 12 24.1  15.68   0.59    14  0   -2.50     0.08     12.33    00     BN     -4.28         SB1
037019  19 40 49.45 40 19 29.7  15.67   0.67    3   0   -5.32     0.44     1.56     00     SN                      
038019  19 41 42.03 40 19 53.3  15.72   0.74    3   0   -33.13    0.10     0.37     00     SN                      
039019  19 42 02.77 40 15 05.9  15.74   0.68    3   0   22.85     0.21     0.76     00     SN                      
041019  19 40 49.88 40 04 12.3  15.74   0.59    5   0   4.64      0.14     0.68     62     SM                      
042019  19 41 25.57 40 20 58.7  15.74   0.62    5   0   6.18      0.27     1.36     01     SN                      
043019  19 40 31.26 40 09 40.4  15.77   0.58    1   0   1.95      0.4      -1       -1     U                       
046019  19 41 32.11 40 02 58.2  15.78   0.62    3   0   12.28     0.33     1.18     00     SN                      
048019  19 41 38.31 40 03 26.3  15.94   0.64    17  0   2.54      0.23     2.26     95     SM                      
049019  19 40 46.40 40 04 23.1  15.95   0.73    3   0   -66.33    0.05     0.18     00     SN                      
051019  19 41 14.73 40 02 40.1  16.10   0.62    3   0   1.58      0.46     1.62     94     SM                      
052019  19 41 58.69 40 06 43.7  16.13   0.66    3   0   1.79      0.15     0.52     94     SM                      
055019  19 41 31.72 40 20 44.5  16.27   0.63    3   0   1.72      0.35     1.23     94     SM                      
058019  19 41 01.55 40 20 37.1  16.30   0.64    2   0   -37.68    0.37     -1       -1     U                       
059019  19 41 18.35 40 21 01.7  16.32   0.64    3   0   1.51      0.24     0.86     93     SM                      
061019  19 41 37.34 40 20 23.4  16.32   0.66    4   0   4.06      0.32     1.39     83     SM                      
062019  19 40 32.06 40 15 02.1  16.35   0.69    8   0   0.92      3.01     19.90    -1     BLM                     
063019  19 40 49.31 40 19 26.7  16.34   0.51    3   0   24.27     0.42     1.50     00     SN                      
067019  19 42 03.60 40 09 26.0  16.50   0.77    3   0   11.08     0.24     0.86     00     SN                      
068019  19 41 25.83 40 02 38.2  16.50   0.78    2   0   -58.53    0.45     -1       -1     U                       
001020  19 42 04.52 40 14 57.0  11.06   1.69    3   0   -10.70    0.61     2.14     00     SN                      
002020  19 41 52.14 40 19 08.2  12.46   1.26    3   0   -8.51     0.05     0.17     00     SN                      
003020  19 40 33.36 40 16 16.9  13.79   0.82    0   7   -13.23    0.18     0.64     00     SN                      
004020  19 42 02.73 40 16 48.6  13.23   1.11    3   0   -86.47    0.17     0.59     00     SN                      
006020  19 40 54.47 40 02 56.2  13.42   0.67    0   5   -45.60    0.63     1.80     00     SN                      
007020  19 42 07.52 40 10 49.1  13.45   0.49    3   0   -15.09    0.27     0.94     00     SN                      
008020  19 41 48.07 40 19 45.6  13.46   1.18    4   0   -38.62    0.04     0.18     00     SN                      
009020  19 40 27.45 40 10 40.9  13.51   1.41    1   2   17.72     0.19     0.44     00     SN                      
010020  19 42 06.12 40 14 21.9  13.76   0.65    4   0   -5.80     0.37     1.61     00     SN                      
011020  19 41 38.19 40 03 07.3  14.05   0.57    4   0   4.34      0.09     0.39     75     SM                      
012020  19 40 27.83 40 09 06.6  14.16   0.62    0   3   -17.32    0.81     1.63     00     SN                      
013020  19 40 50.92 40 19 51.1  14.18   1.20    3   0   -22.36    0.08     0.28     00     SN                      
014020  19 40 42.20 40 18 52.4  14.29   0.70    1   2   -25.40    0.30     0.70     00     SN                      
015020  19 41 56.03 40 18 26.3  14.36   0.58    4   0   -4.87     0.10     0.45     00     SN                      
017020  19 42 05.53 40 07 52.8  14.55   0.63    15  0   -32.60    5.85     54.74    -1     BLN                     
018020  19 41 30.67 40 02 13.2  14.61   0.67    13  0   -14.46    1.28     11.10    -1     BLN                     
019020  19 41 43.00 40 03 29.3  14.84   0.68    6   0   1.99      0.16     0.91     95     SM                      
020020  19 41 33.16 40 02 26.1  14.91   0.68    8   0   1.85      0.26     1.72     94     SM                      
021020  19 42 08.19 40 11 25.5  14.90   1.19    4   0   -20.57    0.70     3.04     00     SN                      
022020  19 42 06.85 40 09 58.2  15.08   0.59    12  0   -0.03     0.06     19.93    82     BM     0.59          SB1
023020  19 41 52.39 40 18 57.1  15.25   0.58    6   0   2.18      0.53     2.98     95     SM                      
024020  19 42 07.82 40 09 36.2  15.27   0.67    3   0   29.22     0.26     0.93     00     SN                      
025020  19 40 42.68 40 18 35.8  15.33   0.67    3   0   -58.33    0.04     0.13     00     SN                      
026020  19 41 52.76 40 04 26.3  15.34   1.22    2   0   -89.83    0.22     -1       -1     U                       
027020  19 42 09.12 40 13 11.0  15.33   0.61    16  0   2.89      0.05     9.60     95     BM     2.20          SB1
028020  19 41 21.81 40 02 02.5  15.34   0.67    3   0   -23.91    0.06     0.20     00     SN                      
029020  19 41 52.28 40 19 10.9  15.38   0.67    18  0   -3.12     0.75     7.75     -1     BU                      
030020  19 42 05.17 40 08 05.1  15.45   0.93    3   0   -15.19    0.23     0.81     00     SN                      
031020  19 40 36.87 40 05 49.4  15.54   0.65    3   0   15.23     0.31     1.08     00     SN                      
034020  19 42 07.46 40 14 21.7  15.71   0.78    1   0   -19.38    0.4      -1       -1     U                       
035020  19 41 29.55 40 21 05.6  15.80   0.60    15  0   3.80      0.04     19.18    93     BM     1.45          SB1
036020  19 41 50.35 40 04 35.4  15.82   0.64    3   0   28.15     0.53     1.88     00     SN                      
037020  19 41 48.56 40 03 55.6  15.82   0.78    3   0   -241.84   0.26     0.91     00     SN                      
040020  19 41 13.00 40 21 24.8  15.87   0.79    9   0   -11.45    0.10     0.71     00     SN                      
041020  19 41 24.00 40 01 52.2  15.91   0.63    15  0   -1.31     0.10     84.94    09     BN     5.67          SB1
042020  19 41 42.16 40 20 28.1  15.95   0.74    3   0   21.11     0.46     1.63     00     SN                      
045020  19 41 58.57 40 17 45.9  16.07   0.61    5   0   1.16      0.74     3.68     91     SM                      
048020  19 41 42.70 40 20 31.1  16.09   0.53    4   0   -50.37    3.38     -1       -1     BLN             Rapid rotator 
049020  19 41 51.63 40 04 20.8  16.08   0.63    3   0   1.62      0.78     2.76     94     SM                      
050020  19 41 59.36 40 06 13.7  16.13   0.76    3   0   -29.12    0.19     0.69     00     SN                      
051020  19 40 56.28 40 20 31.0  16.14   0.63    4   0   23.35     0.40     1.73     00     SN                      
054020  19 40 27.70 40 12 13.6  16.20   0.71    3   0   -50.52    2.85     10.09    -1     BLN                     
055020  19 40 38.92 40 05 02.5  16.28   0.65    3   0   2.65      0.34     1.22     95     SM                      
057020  19 40 59.47 40 20 58.3  16.30   0.63    18  0   1.11      0.17     -1       88     BM     3.78     Rapid rotator ; SB1
058020  19 41 49.26 40 04 17.5  16.32   0.64    3   0   -10.02    0.05     0.19     00     SN                      
063020  19 40 38.35 40 18 03.6  16.44   0.64    3   0   -33.62    0.64     2.26     00     SN                      
002021  19 41 55.38 40 04 34.8  12.79   1.25    3   0   10.28     0.04     0.14     00     SN                      
003021  19 41 23.86 40 21 44.5  13.02   1.14    7   0   1.74      0.07     0.45     94     SM                      
004021  19 40 41.77 40 19 46.4  13.03   0.58    3   0   12.68     0.04     0.14     00     SN                      
005021  19 41 18.64 40 21 57.3  13.13   0.93    8   0   -196.19   3.31     21.90    -1     BLN                     
006021  19 41 48.63 40 03 27.2  13.30   1.21    4   0   -0.70     0.27     1.17     17     SN                      
007021  19 40 35.69 40 05 03.8  13.77   1.25    1   2   2.59      0.29     0.67     95     SM                      
009021  19 41 46.85 40 20 26.5  14.19   0.87    4   0   9.09      0.16     0.68     00     SN                      
010021  19 42 10.78 40 13 04.5  14.25   0.73    3   0   -33.25    0.13     0.48     00     SN                      
011021  19 42 11.50 40 11 38.5  14.33   0.59    3   0   4.17      0.21     0.75     81     SM                      
012021  19 42 08.98 40 08 56.1  14.33   1.04    3   0   -15.88    0.22     0.79     00     SN                      
013021  19 41 59.11 40 05 30.2  14.54   1.14    16  0   -17.37    1.25     12.11    -1     BLN                     
014021  19 41 56.48 40 18 47.3  14.64   0.58    3   0   8.04      0.17     0.61     00     SN                      
015021  19 40 47.77 40 20 21.7  14.65   1.19    3   0   -51.83    0.16     0.56     00     SN                      
016021  19 40 33.12 40 05 56.9  14.73   0.49    9   0   -0.27     4.40     31.10    -1     BU                      
017021  19 41 32.98 40 21 32.3  14.72   0.61    11  0   -12.97    0.11     -1       00     BN     -13.06        SB2
018021  19 40 40.89 40 19 20.3  14.76   1.49    3   0   -50.63    0.27     0.97     00     SN                      
019021  19 40 25.34 40 14 35.3  14.86   0.61    8   0   2.64      0.17     1.10     95     SM                      
020021  19 41 12.54 40 21 51.2  14.91   0.88    4   0   -39.19    0.17     0.73     00     SN                      
021021  19 42 08.55 40 15 34.6  14.95   1.05    4   0   2.55      0.20     0.87     95     SM                      
022021  19 41 55.95 40 04 21.6  15.01   0.77    3   0   -22.82    0.23     0.82     00     SN                      
023021  19 40 38.27 40 18 55.6  15.03   1.12    3   0   12.71     0.18     0.63     00     SN                      
024021  19 42 05.18 40 07 31.4  15.07   0.60    3   0   -10.28    0.25     0.87     00     SN                      
025021  19 42 08.27 40 08 02.8  15.07   1.12    3   0   -34.67    0.33     1.16     00     SN                      
026021  19 41 15.32 40 01 46.7  15.11   1.13    3   0   22.20     0.37     1.32     00     SN                      
027021  19 40 31.03 40 06 26.6  15.19   0.59    3   0   0.94      0.35     1.24     88     SM                      
028021  19 40 47.53 40 03 20.4  15.22   0.59    4   0   5.24      0.22     0.96     26     SN                      
029021  19 41 49.77 40 20 09.8  15.27   0.65    3   0   -9.28     2.31     8.17     -1     BLN                     
030021  19 41 48.77 40 03 09.9  15.26   1.72    9   0   -48.04    1.74     12.32    -1     BLN                     
031021  19 41 07.35 40 01 42.1  15.28   0.72    6   0   -8.03     0.59     3.31     00     SN                      
032021  19 42 10.87 40 12 43.3  15.30   0.47    5   0   -41.50    0.61     -1       00     SN              Rapid rotator 
033021  19 42 07.86 40 08 06.8  15.31   0.73    3   0   -7.22     0.15     0.53     00     SN                      
034021  19 41 15.15 40 01 32.0  15.30   0.72    4   0   -39.11    0.25     1.07     00     SN                      
035021  19 41 45.50 40 20 42.7  15.38   1.10    3   0   -99.30    0.31     1.08     00     SN                      
036021  19 41 57.99 40 04 45.2  15.42   0.70    3   0   -47.67    0.22     0.77     00     SN                      
037021  19 40 32.22 40 06 17.2  15.43   0.72    4   0   -17.66    0.31     1.33     00     SN                      
038021  19 41 45.84 40 02 54.8  15.48   0.97    3   0   -39.71    0.58     2.04     00     SN                      
041021  19 41 41.97 40 21 10.4  15.70   0.73    2   0   -23.62    0.23     -1       -1     U                       
043021  19 40 42.20 40 03 59.0  15.77   0.59    3   0   0.72      0.11     0.37     85     SM                      
044021  19 41 30.89 40 21 51.3  15.74   0.69    3   0   -134.17   8.68     30.68    -1     BLN                     
045021  19 40 25.92 40 09 00.4  15.81   0.67    6   0   22.48     1.24     6.95     -1     BLN                     
046021  19 40 42.93 40 19 51.5  15.78   0.69    3   0   -19.62    0.17     0.61     00     SN                      
047021  19 42 00.29 40 05 39.4  15.88   0.67    4   0   -3.64     0.45     1.95     00     SN                      
049021  19 41 02.70 40 21 31.8  15.90   0.63    3   0   -29.86    0.15     0.52     00     SN                      
051021  19 42 09.28 40 14 10.8  16.05   0.67    3   0   28.41     0.20     0.69     00     SN                      
052021  19 41 21.06 40 22 09.6  16.07   0.59    8   0   2.21      0.34     2.25     95     SM                      
054021  19 40 26.58 40 08 20.6  16.14   0.67    26  0   -4.87     0.32     3.97     00     SN                      
056021  19 40 38.26 40 05 05.0  16.20   0.63    3   0   1.81      0.37     1.32     94     SM                      
057021  19 41 33.59 40 21 23.5  16.18   0.63    5   0   1.74      0.59     2.96     94     SM                      
058021  19 40 24.77 40 12 08.2  16.23   0.64    10  0   2.55      0.27     2.01     95     SM                      
060021  19 40 31.24 40 16 41.0  16.25   0.65    11  0   3.53      0.30     2.41     91     SM                      
063021  19 40 44.99 40 19 54.5  16.33   0.73    3   0   38.12     0.93     3.29     00     SN                      
064021  19 41 35.31 40 21 38.2  16.32   0.73    4   0   -11.84    0.47     2.02     00     SN                      
066021  19 40 37.01 40 18 46.7  16.36   0.77    2   0   -156.80   0.05     -1       -1     U                       
070021  19 40 31.50 40 06 53.0  16.41   0.60    2   0   -19.70    0.27     -1       -1     U                       
002022  19 42 13.17 40 14 13.0  12.15   0.43    9   0   11.85     2.37     16.76    -1     BU                      
003022  19 40 48.32 40 02 28.9  13.10   0.41    8   1   2.35      0.28     -1       95     SM              Rapid rotator 
004022  19 41 41.56 40 02 02.7  13.19   0.51    4   0   10.96     0.09     0.38     00     SN                      
005022  19 41 32.08 40 01 19.2  13.81   0.65    3   0   -36.59    0.21     0.73     00     SN                      
006022  19 42 13.45 40 13 59.2  13.85   0.53    3   0   -8.18     0.80     -1       00     SN              Rapid rotator 
007022  19 42 13.07 40 10 09.9  13.92   0.88    3   0   15.05     0.13     0.44     00     SN                      
009022  19 42 14.32 40 13 19.4  14.14   1.58    4   0   -3.17     0.22     0.97     00     SN                      
010022  19 40 43.41 40 20 23.6  14.21   0.69    19  0   -18.31    0.04     35.05    00     BN     -8.21         SB1
011022  19 41 19.29 40 00 58.0  14.34   1.31    4   0   -35.19    0.12     0.53     00     SN                      
012022  19 41 59.58 40 05 00.3  14.59   0.73    7   0   1.83      0.06     0.35     94     SM                      
013022  19 40 21.52 40 10 57.4  14.59   0.60    4   0   -41.70    0.11     0.46     00     SN                      
014022  19 40 58.50 40 01 33.3  14.76   0.44    3   0   -12.00    0.50     1.78     00     SN                      
015022  19 42 01.78 40 18 25.6  14.88   0.80    3   0   17.78     0.06     0.22     00     SN                      
016022  19 42 13.23 40 09 52.5  14.97   0.67    13  0   19.72     0.02     29.55    00     BN     13.08         SB1
018022  19 42 07.33 40 06 38.3  15.08   0.75    9   0   -16.48    0.16     1.13     00     SN                      
019022  19 42 10.07 40 07 38.0  15.09   1.21    3   0   -29.97    0.19     0.69     00     SN                      
020022  19 42 10.18 40 08 28.5  15.10   1.06    4   0   -0.87     0.06     0.24     11     SN                      
021022  19 42 10.44 40 14 46.3  15.12   0.62    6   0   3.88      0.34     1.89     87     SM                      
022022  19 40 22.24 40 08 48.8  15.16   0.59    6   0   3.05      0.07     0.40     94     SM                      
023022  19 41 23.80 40 00 57.5  15.19   0.62    16  0   2.73      0.25     2.39     95     SM                      
024022  19 41 44.29 40 21 04.2  15.21   0.76    4   0   6.09      0.35     1.53     02     SN                      
025022  19 42 07.17 40 17 17.2  15.27   0.64    3   0   -21.67    0.17     0.60     00     SN                      
026022  19 40 27.89 40 06 48.7  15.34   1.22    5   0   -49.00    0.69     3.45     00     SN                      
028022  19 40 27.06 40 07 08.9  15.36   0.57    6   0   1.09      0.28     1.57     90     SM                      
029022  19 40 24.96 40 16 02.6  15.35   0.80    8   0   -29.24    2.05     13.58    -1     BLN                     
030022  19 41 03.34 40 01 38.2  15.38   0.72    3   0   -78.49    0.23     0.81     00     SN                      
031022  19 40 53.94 40 21 44.3  15.42   1.07    3   0   -28.21    0.08     0.28     00     SN                      
032022  19 40 30.94 40 05 22.3  15.45   0.68    3   0   -19.25    0.27     0.96     00     SN                      
033022  19 40 36.06 40 18 56.2  15.47   0.55    1   0   3.16      0.4      -1       -1     U                       
034022  19 42 06.96 40 06 23.5  15.50   0.66    3   0   -39.43    0.08     0.28     00     SN                      
035022  19 41 38.07 40 21 57.2  15.48   1.40    3   0   -48.99    0.23     0.82     00     SN                      
037022  19 41 46.42 40 21 05.2  15.53   0.61    3   0   -4.88     0.43     1.51     00     SN                      
038022  19 41 11.80 40 01 07.4  15.61   0.59    3   0   1.88      0.53     1.86     95     SM                      
039022  19 40 37.30 40 19 19.0  15.64   0.62    3   0   -4.20     0.08     0.27     00     SN                      
041022  19 42 07.06 40 16 29.4  15.73   0.73    3   0   -5.59     0.32     1.13     00     SN                      
044022  19 42 13.03 40 10 24.1  15.93   0.60    6   0   2.09      0.22     1.24     95     SM                      
045022  19 41 25.22 40 01 04.8  15.97   0.64    3   0   3.07      0.77     2.72     94     SM                      
049022  19 42 12.31 40 08 38.6  16.10   0.72    3   0   10.61     0.07     0.24     00     SN                      
052022  19 41 19.51 40 01 05.4  16.15   0.74    2   0   -56.28    0.93     -1       -1     U                       
056022  19 41 54.74 40 19 58.3  16.19   0.60    3   0   0.36      0.11     0.38     74     SM                      
060022  19 42 04.40 40 05 27.3  16.29   0.70    4   0   -10.67    0.34     1.46     00     SN                      
062022  19 41 46.32 40 02 28.5  16.31   0.76    3   0   -26.69    4.37     15.44    -1     BLN                     
078022  19 41 03.26 40 01 17.3  16.47   0.74    4   0   8.61      0.69     2.99     00     SN                      
008023  19 41 51.56 40 02 40.6  13.56   0.86    3   0   -0.90     0.24     0.86     10     SN                      
009023  19 42 00.37 40 03 53.0  13.68   1.68    5   0   -9.15     0.07     0.34     00     SN                      
010023  19 42 14.27 40 14 10.6  13.74   0.72    3   0   13.29     0.07     0.26     00     SN                      
011023  19 41 56.46 40 19 54.3  14.13   0.59    8   0   -18.57    0.73     4.85     -1     BLN                     
012023  19 41 21.26 40 00 28.3  14.19   0.62    9   0   2.31      0.50     3.54     95     SM                      
013023  19 40 28.58 40 05 32.3  14.20   0.70    4   0   -10.15    0.64     2.77     00     SN                      
014023  19 41 06.02 40 00 36.1  14.26   0.63    4   0   -13.80    0.43     1.87     00     SN                      
015023  19 40 41.81 40 03 04.7  14.28   0.51    5   0   -67.13    0.17     0.87     00     SN                      
016023  19 40 35.15 40 04 01.4  14.51   0.52    3   0   5.83      0.26     0.93     05     SN                      
018023  19 40 35.72 40 20 03.4  14.58   1.35    3   0   -160.40   0.05     0.16     00     SN                      
019023  19 42 14.88 40 14 15.1  14.67   0.80    3   0   -11.60    0.07     0.23     00     SN                      
020023  19 41 46.36 40 21 29.8  14.70   1.34    3   0   -49.33    0.41     1.44     00     SN                      
021023  19 40 33.83 40 04 27.4  14.81   0.72    5   0   18.79     0.23     1.14     00     SN                      
022023  19 41 43.80 40 01 47.3  14.81   1.33    3   0   -57.19    0.27     0.96     00     SN                      
023023  19 42 16.38 40 11 34.5  14.82   0.62    3   0   16.88     0.19     0.66     00     SN                      
024023  19 41 46.32 40 02 06.4  15.00   0.78    4   0   10.30     0.23     1.01     00     SN                      
025023  19 41 13.92 40 00 44.2  15.08   0.55    3   0   5.75      0.25     0.88     07     SN                      
027023  19 42 12.40 40 15 59.5  15.13   0.97    4   0   2.54      0.33     1.43     95     SM                      
028023  19 42 15.66 40 12 59.4  15.20   1.06    3   0   -10.53    0.24     0.85     00     SN                      
029023  19 41 57.89 40 19 50.2  15.22   1.13    3   0   -43.65    0.38     1.36     00     SN                      
030023  19 41 07.45 40 00 33.5  15.21   0.61    3   0   -31.22    0.20     0.71     00     SN                      
031023  19 42 13.53 40 15 52.1  15.21   0.63    5   0   2.12      0.19     0.97     95     SM                      
032023  19 40 54.90 40 01 07.8  15.24   0.48    20  0   2.47      0.43     4.70     -1     BLM                     
033023  19 40 33.34 40 19 14.4  15.25   0.64    15  0   11.13     0.63     5.93     -1     BLN                     
034023  19 40 23.82 40 16 53.2  15.33   0.60    9   0   2.43      0.17     1.19     95     SM                      
035023  19 42 09.81 40 06 37.3  15.38   1.16    3   0   -24.81    0.23     0.80     00     SN                      
036023  19 40 23.29 40 06 48.2  15.47   0.56    16  0   -1.07     0.40     3.87     06     SN                      
037023  19 40 25.61 40 17 12.6  15.49   0.72    4   0   -41.61    0.25     1.10     00     SN                      
038023  19 42 13.77 40 09 04.0  15.48   0.71    3   0   -36.89    0.27     0.95     00     SN                      
039023  19 40 36.86 40 20 08.4  15.53   0.78    3   0   -1.25     0.31     1.10     03     SN                      
040023  19 40 54.91 40 01 14.1  15.53   0.61    4   0   -8.01     0.18     0.78     00     SN                      
041023  19 41 45.89 40 21 31.3  15.51   0.60    7   0   -5.09     0.61     3.74     00     SN                      
042023  19 40 28.52 40 05 13.4  15.66   0.53    3   0   -36.19    2.17     -1       -1     BLN             Rapid rotator 
043023  19 41 41.68 40 01 25.8  15.65   0.61    8   0   -1.92     0.17     1.09     00     SN                      
045023  19 41 43.79 40 21 56.3  15.72   0.68    5   0   18.12     0.64     3.19     00     SN                      
046023  19 41 58.66 40 04 05.2  15.72   0.57    2   0   -8.57     0.18     -1       -1     U                       
047023  19 41 51.82 40 02 31.4  15.75   0.60    3   0   0.79      0.24     0.86     86     SM                      
048023  19 42 14.91 40 13 51.4  15.77   0.74    8   0   -12.58    0.46     3.02     00     SN                      
049023  19 42 15.26 40 09 19.9  15.76   0.63    6   0   2.51      0.24     1.34     95     SM                      
051023  19 41 14.50 40 00 38.5  15.77   0.69    3   0   -50.42    0.58     2.04     00     SN                      
055023  19 42 15.30 40 12 10.9  15.89   0.73    3   0   -21.63    0.09     0.32     00     SN                      
057023  19 42 08.92 40 06 34.0  15.97   0.79    8   0   -25.33    0.98     6.49     -1     BLN                     
058023  19 41 10.80 40 00 47.1  15.99   0.40    1   0   -61.91    0.4      -1       -1     U                       
060023  19 40 38.46 40 20 26.8  16.08   0.73    4   0   -18.87    1.22     5.30     -1     BLN                     
061023  19 41 21.28 40 00 33.3  16.08   0.71    3   0   -3.34     0.38     1.34     00     SN                      
062023  19 42 06.39 40 18 28.0  16.09   0.64    3   0   14.06     0.33     1.16     00     SN                      
065023  19 42 15.02 40 12 35.3  16.10   0.71    3   0   -28.95    0.30     1.05     00     SN                      
067023  19 40 47.37 40 21 17.9  16.17   0.68    3   0   -13.37    0.02     0.08     00     SN                      
069023  19 42 10.61 40 16 03.3  16.28   0.79    3   0   34.61     0.42     1.49     00     SN                      
071023  19 42 11.64 40 07 49.5  16.28   0.76    6   0   -12.96    0.43     2.42     00     SN                      
075023  19 42 16.29 40 09 25.0  16.33   0.62    3   0   -3.18     0.25     0.90     00     SN                      
077023  19 42 15.29 40 12 33.0  16.35   0.80    9   0   -29.05    1.09     7.72     -1     BLN                     
086023  19 40 35.11 40 03 38.6  16.48   0.77    3   0   9.28      0.30     1.05     00     SN                      
007024  19 41 19.03 39 59 47.6  12.98   0.72    10  0   -8.04     0.11     0.84     00     SN                      
008024  19 42 08.32 40 05 11.5  13.06   0.73    3   0   -25.92    0.63     2.23     00     SN                      
009024  19 41 54.38 40 02 09.7  13.51   1.09    12  0   1.85      0.36     2.99     94     SM                      
011024  19 42 04.84 40 19 27.2  13.67   0.66    3   0   -19.62    0.06     0.22     00     SN                      
013024  19 40 22.85 40 06 00.8  13.86   1.64    3   0   -52.53    0.95     3.37     00     SN                      
015024  19 42 16.87 40 13 43.0  14.05   0.92    3   0   -24.33    0.23     0.80     00     SN                      
016024  19 41 56.35 40 02 21.8  14.20   0.62    3   0   25.36     0.18     0.63     00     SN                      
022024  19 41 32.67 40 00 11.2  14.48   0.63    2   0   -36.88    15.65    -1       -1     U               Rapid rotator 
023024  19 40 31.67 40 03 51.2  14.53   0.95    3   0   -24.97    0.09     0.33     00     SN                      
024024  19 41 51.84 40 21 23.0  14.54   0.57    8   0   0.64      0.17     1.10     83     SM                      
025024  19 42 06.61 40 18 29.9  14.59   0.64    6   0   9.72      0.11     0.64     00     SN                      
027024  19 40 51.44 40 22 09.4  14.66   0.68    7   0   26.22     0.20     1.20     00     SN                      
029024  19 42 11.04 40 18 01.3  14.64   0.64    3   0   -77.94    0.37     1.31     00     SN                      
030024  19 40 30.49 40 04 17.2  14.73   0.65    4   0   2.33      0.21     0.92     95     SM                      
031024  19 41 54.43 40 20 52.9  14.79   0.52    6   0   9.27      0.23     1.31     00     SN                      
032024  19 40 45.47 40 22 03.0  14.90   0.62    6   0   1.29      0.41     2.30     92     SM                      
034024  19 41 37.29 40 00 36.9  15.03   0.67    3   0   -40.53    0.20     0.70     00     SN                      
035024  19 42 12.50 40 17 28.0  15.05   1.03    4   0   -12.19    0.08     0.36     00     SN                      
037024  19 40 30.36 40 04 08.5  15.19   0.65    3   0   -30.39    0.17     0.61     00     SN                      
038024  19 40 23.58 40 06 00.9  15.21   0.64    22  0   0.70      0.97     11.11    -1     BLM                     
039024  19 41 55.57 40 21 05.1  15.39   0.63    4   0   -34.40    0.43     1.84     00     SN                      
042024  19 40 34.82 40 19 58.4  15.46   0.58    3   0   -79.93    0.65     -1       00     SN              Rapid rotator 
043024  19 42 16.15 40 14 26.2  15.45   0.64    2   0   -21.92    0.65     -1       -1     U                       
044024  19 41 51.01 40 21 40.7  15.44   0.81    3   0   -40.71    0.18     0.65     00     SN                      
047024  19 41 53.13 40 21 05.8  15.49   1.01    4   0   -50.27    0.63     2.74     00     SN                      
048024  19 40 45.31 40 21 31.3  15.49   1.18    4   0   -59.85    0.54     2.33     00     SN                      
049024  19 40 46.07 40 01 25.1  15.48   0.79    8   0   -19.52    0.18     1.21     00     SN                      
050024  19 42 11.38 40 17 46.4  15.54   0.69    3   0   -11.58    1.36     4.81     -1     BLN                     
061024  19 41 06.98 40 00 20.3  15.83   0.60    6   0   5.52      0.22     1.23     13     SN                      
062024  19 42 06.91 40 18 25.1  15.84   0.61    4   0   2.54      0.35     1.51     95     SM                      
064024  19 42 16.46 40 08 04.5  15.90   0.78    3   0   -45.24    0.45     1.59     00     SN                      
068024  19 42 05.28 40 04 44.2  16.01   0.76    3   0   -130.46   0.23     0.80     00     SN                      
069024  19 40 22.08 40 17 25.0  16.03   0.78    4   0   -42.82    0.55     2.40     00     SN                      
070024  19 41 12.44 40 00 01.0  16.02   0.66    8   0   -2.53     0.40     2.67     00     SN                      
072024  19 42 08.41 40 18 04.5  16.07   0.62    5   0   2.78      0.09     0.43     95     SM                      
073024  19 42 13.65 40 06 26.6  16.08   0.77    4   0   -9.47     0.21     0.92     00     SN                      
075024  19 41 20.05 39 59 59.8  16.08   0.61    5   0   -1.06     0.22     1.12     06     SN                      
079024  19 41 12.24 40 00 12.8  16.21   0.66    2   0   -15.54    0.28     -1       -1     U                       
080024  19 42 04.81 40 19 14.9  16.22   0.64    3   0   2.23      0.42     1.48     95     SM                      
087024  19 42 04.71 40 19 21.2  16.33   0.74    3   0   -32.53    0.37     1.30     00     SN                      
005025  19 41 52.25 40 01 40.6  12.96   0.94    3   0   -30.92    0.11     0.38     00     SN                      
012025  19 42 15.48 40 06 56.6  13.52   0.71    6   0   12.49     0.07     0.37     00     SN                      
015025  19 41 56.82 40 21 27.9  14.02   0.96    7   0   0.96      0.09     0.58     89     SM                      
017025  19 42 12.04 40 18 02.8  14.52   0.69    16  0   3.16      0.09     19.43    86     BM     0.79          SB1
019025  19 42 08.31 40 19 08.0  14.57   0.85    4   0   -6.67     0.03     0.14     00     SN                      
020025  19 41 55.69 40 01 42.4  14.70   0.68    3   0   -6.85     0.18     0.63     00     SN                      
021025  19 40 23.13 40 18 34.3  14.75   0.78    3   0   16.24     0.18     0.65     00     SN                      
022025  19 42 11.35 40 18 37.8  14.91   1.20    4   0   -31.66    0.47     2.05     00     SN                      
023025  19 40 49.91 40 00 33.3  14.96   1.19    6   0   -78.31    0.12     0.66     00     SN                      
026025  19 41 26.58 39 59 52.0  15.10   1.34    3   0   -12.85    0.42     1.50     00     SN                      
027025  19 41 05.73 39 59 59.0  15.14   1.19    4   0   -26.10    0.49     2.12     00     SN                      
028025  19 40 28.34 40 03 54.5  15.30   0.52    1   0   -57.44    0.4      -1       -1     U                       
029025  19 42 11.26 40 05 25.5  15.13   0.66    5   0   -5.62     0.17     0.87     00     SN                      
031025  19 40 38.07 40 21 13.2  15.30   0.64    3   0   -16.78    0.03     0.12     00     SN                      
032025  19 41 53.53 40 22 09.1  15.28   0.83    3   0   -61.02    0.07     0.25     00     SN                      
035025  19 40 27.29 40 04 16.2  15.38   0.57    17  0   5.42      0.06     66.91    95     BM     2.39          SB1
040025  19 42 17.06 40 06 43.6  15.62   0.66    3   0   -28.80    0.16     0.55     00     SN                      
041025  19 40 26.78 40 19 13.9  15.64   0.66    1   0   -26.82    0.4      -1       -1     U                       
044025  19 41 07.26 39 59 48.4  15.69   0.64    5   0   -25.61    0.51     2.54     00     SN                      
047025  19 42 15.42 40 16 31.2  15.91   0.67    5   0   16.65     0.54     2.71     00     SN                      
050025  19 41 35.30 40 00 10.8  15.94   0.72    5   0   -3.80     0.12     0.62     00     SN                      
053025  19 40 28.70 40 19 42.3  15.98   0.78    3   0   -10.18    0.30     1.07     00     SN                      
055025  19 41 50.54 40 22 03.4  15.96   0.61    3   0   2.30      0.46     1.63     95     SM                      
066025  19 42 15.69 40 06 31.1  16.15   0.72    3   0   3.75      0.47     1.65     89     SM                      
069025  19 40 40.44 40 21 51.5  16.18   0.63    8   0   -50.14    4.61     30.52    -1     BLN                     
080025  19 41 46.91 40 22 26.1  16.36   0.64    6   0   2.86      0.17     0.94     95     SM                      
082025  19 40 32.56 40 20 35.6  16.43   0.64    1   0   9.06      0.4      -1       -1     U                       
083025  19 40 23.76 40 18 03.0  16.47   0.71    4   0   -34.33    0.79     3.44     00     SN                      
005026  19 40 34.30 40 21 20.8  12.42   1.24    3   0   -46.35    0.15     0.53     00     SN                      
009026  19 41 54.66 40 01 28.3  13.46   1.01    19  0   4.02      0.03     5.59     91     BM     3.60          SB1
012026  19 40 22.65 40 19 09.4  13.89   1.05    3   0   -35.64    0.63     2.21     00     SN                      
014026  19 42 12.82 40 19 03.1  14.10   1.29    3   0   -99.23    0.09     0.33     00     SN                      
017026  19 42 16.33 40 05 52.3  14.31   0.58    3   0   4.39      0.19     0.67     74     SM                      
020026  19 40 56.45 39 59 39.3  14.38   0.74    4   0   10.57     0.13     0.54     00     SN                      
021026  19 40 32.09 40 21 13.0  14.41   1.00    3   0   -42.94    0.06     0.22     00     SN                      
022026  19 40 32.96 40 02 26.6  14.45   0.95    3   0   -41.05    0.11     0.38     00     SN                      
024026  19 40 22.45 40 19 19.6  14.52   1.43    12  0   -44.99    2.36     19.55    -1     BLN                     
025026  19 40 53.29 39 59 49.0  14.55   0.99    3   0   -4.46     0.13     0.46     00     SN                      
026026  19 42 15.88 40 17 41.0  14.56   0.75    5   0   1.67      0.13     0.65     94     SM                      
031026  19 40 40.40 40 01 07.1  14.97   0.59    22  0   3.58      0.30     3.39     91     SM                      
034026  19 40 30.16 40 20 33.2  14.97   0.60    7   0   0.97      0.11     0.67     89     SM                      
036026  19 42 01.79 40 21 17.8  15.02   0.60    6   0   -22.09    2.48     13.87    -1     BLN                     
037026  19 42 00.10 40 01 55.0  15.07   0.58    3   0   -26.29    0.35     1.23     00     SN                      
039026  19 42 16.10 40 18 11.2  15.22   0.53    7   0   19.66     2.19     -1       -1     BLN             Rapid rotator 
041026  19 41 58.14 40 01 38.6  15.23   0.69    3   0   -19.58    0.24     0.85     00     SN                      
045026  19 40 35.68 40 01 59.1  15.35   1.01    10  0   -87.04    7.38     55.34    -1     BLN                     
046026  19 42 12.14 40 19 27.1  15.41   0.87    10  0   -30.64    2.21     16.54    -1     BLN                     
047026  19 40 35.81 40 01 59.4  15.46   0.72    6   0   -39.62    23.84    -1       -1     BU              Rapid rotator 
053026  19 40 28.36 40 20 14.4  15.71   0.77    3   0   -13.89    0.80     2.82     00     SN                      
056026  19 42 04.91 40 21 05.2  15.74   0.68    3   0   5.23      0.41     1.44     27     SN                      
058026  19 41 49.81 40 00 46.8  15.76   0.65    3   0   -51.06    0.62     2.19     00     SN                      
061026  19 42 08.22 40 20 06.9  15.95   0.64    3   0   -16.92    0.19     0.69     00     SN                      
080026  19 42 02.19 40 02 16.2  16.14   0.63    1   0   -2.07     0.4      -1       -1     U                       
083026  19 42 03.76 40 02 47.0  16.22   0.64    3   0   -22.21    0.83     2.93     00     SN                      
087026  19 41 41.79 39 59 59.4  16.32   0.77    4   0   -47.86    0.65     2.82     00     SN                      
003027  19 42 13.69 40 19 16.0  12.80   0.77    4   0   -9.91     0.37     1.62     00     SN                      
011027  19 40 34.96 40 22 07.4  14.52   0.66    3   0   -9.65     0.21     0.75     00     SN                      
012027  19 42 09.54 40 03 02.7  14.62   1.42    3   0   -43.24    0.18     0.65     00     SN                      
014027  19 40 34.62 40 22 07.3  14.61   0.82    3   0   -17.27    0.08     0.28     00     SN                      
019027  19 40 36.35 40 22 19.7  14.71   1.00    3   0   -25.93    0.05     0.19     00     SN                      
024027  19 42 11.97 40 19 52.3  15.14   0.63    4   0   2.67      0.20     0.88     95     SM                      
027027  19 42 04.20 40 02 10.6  15.12   0.70    3   0   -11.85    0.04     0.14     00     SN                      
028027  19 42 15.46 40 04 42.9  15.24   0.63    3   0   18.01     0.56     2.00     00     SN                      
029027  19 42 07.68 40 20 57.7  15.26   0.73    4   0   7.71      0.17     0.71     00     SN                      
030027  19 42 13.71 40 03 38.7  15.29   0.61    3   0   4.75      0.09     0.32     56     SM                      
042027  19 40 29.76 40 21 26.3  15.71   0.68    20  0   -4.37     1.84     20.03    -1     BU                      
043027  19 40 33.23 40 01 16.7  16.17   0.49    3   0   -37.42    0.19     0.69     00     SN                      
055027  19 40 31.34 40 02 06.8  16.02   0.68    3   0   -216.85   2.32     8.21     -1     BLN                     
076027  19 42 16.00 40 04 28.5  16.28   0.74    3   0   5.37      0.34     1.19     20     SN                      
083027  19 40 49.95 39 59 34.5  16.33   0.68    5   0   -45.93    0.30     1.52     00     SN                      
084027  19 42 04.01 40 21 43.0  16.29   0.77    3   0   -15.93    0.65     2.29     00     SN                      
010028  19 42 13.31 40 02 54.7  13.31   0.43    7   0   -12.89    0.68     4.15     -1     BLN                     
015028  19 42 07.38 40 01 40.3  13.81   1.34    3   0   -28.01    0.22     0.77     00     SN                      
017028  19 41 49.12 39 59 32.0  14.25   0.72    4   0   -8.39     0.19     0.82     00     SN                      
018028  19 42 05.48 40 22 07.5  14.10   1.34    3   0   -34.29    0.14     0.49     00     SN                      
022028  19 40 44.16 39 59 37.3  14.63   0.80    5   0   -0.80     0.05     0.27     13     SN                      
028028  19 42 15.59 40 03 21.7  15.05   1.41    3   0   0.23      0.20     0.70     69     SM                      
029028  19 42 10.44 40 21 21.0  15.06   0.80    3   0   -54.84    0.17     0.60     00     SN                      
033028  19 42 14.11 40 20 14.5  15.21   0.79    5   0   -38.25    0.17     0.83     00     SN                      
037028  19 42 13.96 40 20 23.0  15.32   0.59    8   0   0.57      1.40     9.28     -1     BLM                     
039028  19 40 21.30 40 03 14.1  15.69   0.72    5   0   -15.17    0.12     0.59     00     SN                      
041028  19 41 57.69 40 00 08.8  15.50   0.58    8   0   2.58      0.35     2.33     95     SM                      
045028  19 40 21.22 40 20 32.0  15.63   0.77    6   0   -5.64     0.30     1.68     00     SN                      
055028  19 42 05.25 40 01 23.0  15.81   0.62    3   0   3.49      0.40     1.42     91     SM                      
062028  19 40 25.01 40 02 14.0  15.93   0.75    3   0   -49.90    0.10     0.34     00     SN                      
067028  19 42 17.28 40 04 02.1  15.96   0.71    11  0   8.83      0.07     9.63     00     BN     6.91          SB1
020029  19 42 03.39 40 00 19.4  14.45   0.66    3   0   3.77      0.59     2.09     89     SM                      
021029  19 40 22.36 40 02 06.9  14.49   0.63    4   0   -37.66    0.47     2.04     00     SN                      
024029  19 40 26.73 40 22 24.2  14.50   0.74    3   0   2.13      0.50     1.76     95     SM                      
028029  19 42 05.90 40 00 54.9  14.80   0.56    3   0   -15.60    1.26     -1       -1     BLN             Rapid rotator 
030029  19 40 21.12 40 21 04.9  14.90   0.84    3   0   -52.21    0.30     1.06     00     SN                      
068029  19 40 27.25 40 01 19.0  15.87   0.58    3   0   6.15      0.06     0.22     01     SN                      
101029  19 42 06.51 40 00 51.2  16.43   0.66    3   0   17.84     0.18     0.63     00     SN                      
020030  19 42 14.69 40 01 49.3  14.27   0.48    1   0   43.80     0.4      -1       -1     U               Rapid rotator 
027030  19 42 10.47 40 01 10.1  14.52   0.73    3   0   -22.74    0.51     1.81     00     SN                      
030030  19 40 27.57 40 00 49.1  14.67   0.68    22  0   11.15     0.46     5.31     -1     BLN                     
033030  19 40 25.71 40 00 47.3  14.77   1.16    3   0   -3.19     0.18     0.64     00     SN                      
034030  19 40 23.72 40 22 28.7  15.23   0.56    2   0   -13.24    0.99     -1       -1     U                       
048030  19 40 34.15 39 59 31.1  15.04   1.31    3   0   -40.16    0.36     1.28     00     SN                      
050030  19 42 11.08 40 00 59.3  15.12   0.91    3   0   -26.41    0.08     0.30     00     SN                      
052030  19 42 09.33 40 00 34.5  15.18   1.33    2   0   -79.83    0.11     -1       -1     U                       
056030  19 42 04.65 39 59 50.7  15.34   0.69    10  0   -24.69    1.78     13.36    -1     BLN                     
078030  19 42 08.75 40 00 44.9  15.92   0.66    3   0   -4.37     0.26     0.92     00     SN                      
084030  19 42 13.67 40 01 38.2  16.01   0.80    9   0   -67.11    6.72     47.52    -1     BLN                     
115030  19 42 07.46 40 00 37.6  16.36   0.73    4   0   -16.59    3.31     14.32    -1     BLN                     
016031  19 42 15.95 40 01 32.8  14.33   1.51    3   0   -15.81    0.55     1.95     00     SN                      
040031  19 42 16.84 40 01 37.8  15.26   0.80    5   0   -42.74    0.33     1.65     00     SN                      
105032  19 42 15.48 40 00 48.4  16.31   0.70    3   0   -4.36     0.62     2.20     00     SN                      

